Conservative Finite Element Methods for Kirchhoff-Type Equations

We construct and analyse a fully discrete scheme for a Kirchhoff-type nonlinear integro-differential equation in two spatial dimensions with time-dependent coefficients. The scheme combines a symmetric three-layer time discretization of Crank--Nicolson type with a conforming finite element method of arbitrary polynomial degree $p$ and a Picard iteration for the nonlinearity. We prove that the Picard iteration is well defined and, that the iterates converge to the Ritz projection of the exact solution measured in fractional-power norms of the discrete Laplacian. Running the same energy argument in the unshifted norms, and under the same hypotheses, we then obtain the optimal order $\mathcal{O} ( h^{p+1} + \tau^2 )$ in $L^2$ and $\mathcal{O} ( h^{p} + \tau^2 )$ in $H^1$ for the full error. For the homogeneous problem with constant coefficients, the exact solution of the scheme moreover preserves a discrete energy identically. Numerical experiments with manufactured solutions reproduce the predicted second order in time and the full spatial order $h^{p+1}$ in the $L^2$-norm.

==> figures/energy_drift_gamma0.csv <==
t,drift
0.002300971179199219,4.4408743227032113e-16
0.003067961572265625,1.3322622968109634e-15
0.0038349519653320314,2.220437161351606e-15
0.004601942358398438,3.3306557420274084e-15
0.005368932751464844,4.440874322703212e-15
0.00613592314453125,5.773136619514175e-15
0.006902913537597657,8.659704929271262e-15
0.007669903930664063,1.0658098374487707e-14
0.00843689432373047,1.3988754116515116e-14
0.009203884716796876,1.6653278710137043e-14
0.009970875109863282,1.9983934452164452e-14
0.010737865502929688,2.30925464780567e-14
0.011504855895996095,2.775546451689507e-14
0.0122718462890625,3.064203282665216e-14
0.013038836682128907,3.530495086549053e-14
0.013805827075195313,3.907969403978826e-14
0.01457281746826172,4.374261207862663e-14
0.015339807861328126,4.840553011746501e-14
0.016106798254394532,5.3734579304708857e-14
0.01687378864746094,5.928567220808788e-14
0.017640779040527344,6.417063396306141e-14
0.018407769433593752,7.127603287938654e-14
0.019174759826660157,7.638303835049524e-14
0.019941750219726564,8.060186895706329e-14
0.02070874061279297,8.792931158952358e-14
0.021475731005859377,9.414653564130808e-14
0.02224272139892578,1.0214010942217386e-13
0.02300971179199219,1.1235412036439125e-13
0.023776702185058594,1.194595192807164e-13
0.024543692578125,1.3100579251974475e-13
0.02531068297119141,1.39665497449016e-13
0.026077673364257814,1.4921337724282792e-13
0.026844663757324222,1.5853921332050465e-13
0.027611654150390626,1.7319409858542524e-13
0.028378644543457034,1.8118767236629104e-13
0.02914563493652344,1.902914647278326e-13
0.029912625329589847,1.9473233905053583e-13
0.03067961572265625,2.0472430627661806e-13
0.031446606115722656,2.1427218607042996e-13
0.032213596508789064,2.2448619701264733e-13
0.03298058690185547,2.3514429538713503e-13
0.03374757729492188,2.415835631550547e-13
0.03451456768798828,2.5535027355543465e-13
0.03528155808105469,2.6178954132335433e-13
0.036048548474121096,2.7511216429146395e-13
0.036815538867187504,2.859923063820868e-13
0.03758252926025391,2.962063173243042e-13
0.03834951965332031,3.0775259056333254e-13
0.03911651004638672,3.241838255573344e-13
0.03988350043945313,3.34619880215687e-13
0.04065049083251954,3.52605421222635e-13
0.04141748122558594,3.710350496618533e-13
0.042184471618652346,3.8746628465585517e-13
0.042951462011718754,4.012329950562352e-13
0.04371845240478516,4.1211313714685804e-13
0.04448544279785156,4.274341535601841e-13
0.04525243319091797,4.4408743227032114e-13
0.04601942358398438,4.520810060511869e-13
0.046786413977050786,4.640713667224855e-13
0.04755340437011719,4.796144268519469e-13
0.048320394763183595,4.949354432652729e-13
0.04908738515625,5.08924197381788e-13
0.04985437554931641,5.251333886596548e-13
0.05062136594238282,5.426748422343324e-13
0.05138835633544922,5.631028641187672e-13
0.05215534672851563,5.777577493836878e-13
0.052922337121582036,5.981857712681225e-13
0.053689327514648444,6.141729188298541e-13
0.054456317907714845,6.363772904433702e-13
0.05522330830078125,6.58137574624616e-13
0.05599029869384766,6.783435527929155e-13
0.05675728908691407,6.945527440707823e-13
0.05752427947998047,7.076533233227567e-13
0.05829126987304688,7.269711266265157e-13
0.059058260266113285,7.527281976981943e-13
0.05982525065917969,7.642744709372226e-13
0.060592241052246094,7.889213234282255e-13
0.0613592314453125,8.111256950417415e-13
0.06212622183837891,8.302214546293654e-13
0.06289321223144531,8.499833453653947e-13
0.06366020262451172,8.599753125914769e-13
0.06442719301757813,8.797372033275062e-13
0.06519418341064454,9.034958809539684e-13
0.06596117380371094,9.252561651352141e-13
0.06672816419677735,9.479046241810004e-13
0.06749515458984376,9.681106023493001e-13
0.06826214498291017,9.894267990982755e-13
0.06902913537597656,1.0087446024020344e-12
0.06979612576904297,1.0222892690862793e-12
0.07056311616210938,1.0447156844159305e-12
0.07133010655517578,1.0666980123133114e-12
0.07209709694824219,1.0948975642624768e-12
0.0728640873413086,1.1139933238501005e-12
0.07363107773437501,1.1359756517474815e-12
0.07439806812744142,1.1559595861996458e-12
0.07516505852050782,1.1854914004456224e-12
0.07593204891357422,1.205697378613922e-12
0.07669903930664063,1.2310103622533302e-12
0.07746602969970703,1.2567674333250089e-12
0.07823302009277344,1.2816363295321469e-12
0.07900001048583985,1.3105020126297178e-12
0.07976700087890626,1.328931641068936e-12
0.08053399127197267,1.346695138359749e-12
0.08130098166503907,1.3666790728119133e-12
0.08206797205810547,1.3839984826704558e-12
0.08283496245117188,1.4204136521166222e-12
0.08360195284423828,1.4508336412271392e-12
0.08436894323730469,1.4679310073695465e-12
0.0851359336303711,1.5052343516802536e-12
0.08590292402343751,1.5305473353196618e-12
0.08666991441650392,1.5685168107787743e-12
0.08743690480957032,1.5942738818504528e-12
0.08820389520263673,1.6284686141352676e-12
0.08897088559570313,1.6571122535167033e-12
0.08973787598876953,1.6808709311431655e-12
0.09050486638183594,1.7057398273503035e-12
0.09127185677490235,1.7301646361251711e-12
0.09203884716796876,1.761694843816364e-12
0.09280583756103516,1.7845653465782855e-12
0.09357282795410157,1.8036611061659093e-12
0.09433981834716798,1.8258654777794254e-12
0.09510680874023437,1.8520666362833743e-12
0.09587379913330078,1.878933925935729e-12
0.09664078952636719,1.9104641336269217e-12
0.0974077799194336,1.931780330375897e-12
0.0981747703125,1.9626444069186844e-12
0.09894176070556641,1.99128804630012e-12
0.09970875109863282,2.027037084597881e-12
0.10047574149169923,2.0596775108697495e-12
0.10124273188476564,2.084102319644617e-12
0.10200972227783203,2.1111916530131065e-12
0.10277671267089844,2.14316594813657e-12
0.10354370306396485,2.1720316312341405e-12
0.10431069345703126,2.192903740550846e-12
0.10507768385009766,2.227542560267931e-12
0.10584467424316407,2.259072767959124e-12
0.10661166463623048,2.278834658695153e-12
0.10737865502929689,2.305035817199102e-12
0.10814564542236328,2.3292385822578344e-12
0.10891263581542969,2.370316669742839e-12
0.1096796262084961,2.3942973910854363e-12
0.1104466166015625,2.4233851178991426e-12
0.11121360699462891,2.4478099266740102e-12
0.11198059738769532,2.4882218830106093e-12
0.11274758778076173,2.524859096172911e-12
0.11351457817382814,2.5530586481220763e-12
0.11428156856689455,2.587475424123026e-12
0.11504855895996094,2.6070152711429202e-12
0.11581554935302735,2.643874528021357e-12
0.11658253974609376,2.6776251728739013e-12
0.11734953013916016,2.709155380565094e-12
0.11811652053222657,2.7411296756885574e-12
0.11965050131835939,2.7950862987094014e-12
0.1204174917114258,2.8230638069424316e-12
0.12118448210449219,2.8701370747630855e-12
0.1219514724975586,2.896782320699305e-12
0.122718462890625,2.929866834403444e-12
0.12348545328369141,2.9518491623008245e-12
0.12425244367675782,2.997590167824668e-12
0.12501943406982421,3.0315628563933473e-12
0.12578642446289062,3.0817447362398934e-12
0.12655341485595703,3.110166331905194e-12
0.12732040524902344,3.1541309876999557e-12
0.12885438603515625,3.2032026489658266e-12
0.12962137642822266,3.2382855561151817e-12
0.13038836682128907,3.2722582446838615e-12
0.13115535721435548,3.306452976968676e-12
0.13192234760742189,3.337983184659869e-12
0.1326893380004883,3.378395140996468e-12
0.1342233187866211,3.4463405181338273e-12
0.13499030917968752,3.480535250418642e-12
0.13575729957275393,3.5171724635809436e-12
0.13652428996582033,3.5489247149882712e-12
0.13729128035888674,3.58844849646033e-12
0.13882526114501953,3.654617523868608e-12
0.13959225153808594,3.691920868179315e-12
0.14035924193115235,3.7141252397928305e-12
0.14112623232421875,3.751428584103538e-12
0.14189322271728516,3.7842910540915415e-12
0.14342720350341798,3.84357672629963e-12
0.14419419389648439,3.87932576459739e-12
0.1449611842895508,3.92018180836626e-12
0.1464951650756836,3.991457841245647e-12
0.14726215546875002,4.027428923259543e-12
0.14802914586181642,4.070283360473628e-12
0.14879613625488283,4.102257655597091e-12
0.15033011704101565,4.164429896114937e-12
0.15109710743408203,4.1972923661029406e-12
0.15186409782714844,4.2252698743359704e-12
0.15339807861328125,4.284999633976328e-12
0.15416506900634766,4.330740639500172e-12
0.15569904979248048,4.388027918263043e-12
0.15646604018554688,4.41844790737356e-12
0.1572330305786133,4.452642639658375e-12
0.1587670113647461,4.5525623119191975e-12
0.15953400175781252,4.587645219068553e-12
0.16106798254394533,4.670689568903103e-12
0.16183497293701174,4.699999339432944e-12
0.16260196333007815,4.7306413722595956e-12
0.16413594411621094,4.808800760339173e-12
0.16490293450927734,4.838332574585149e-12
0.16643691529541016,4.9307027604973755e-12
0.16720390568847657,4.9609007058917575e-12
0.16873788647460938,5.0268476895839e-12
0.1695048768676758,5.052160673223309e-12
0.1710388576538086,5.1356491104901285e-12
0.17180584804687501,5.174506760813782e-12
0.17333982883300783,5.252000017744953e-12
0.17410681922607424,5.28930336205566e-12
0.17564080001220705,5.354584214599397e-12
0.17640779040527346,5.397216608097348e-12
0.17794177119140625,5.4556141054408955e-12
0.17947575197753907,5.529998750346174e-12
0.18024274237060547,5.5708547941150435e-12
0.1817767231567383,5.644573307871917e-12
0.1825437135498047,5.682320739614894e-12
0.18407769433593751,5.734723056622792e-12
0.18561167512207033,5.789345810792042e-12
0.18637866551513674,5.828203461115694e-12
0.18791264630126955,5.8934843136594315e-12
0.18944662708740237,5.963872171674278e-12
0.19021361748046875,5.9896292427459566e-12
0.19174759826660157,6.043807909482935e-12
0.19328157905273438,6.108644674594403e-12
0.1940485694458008,6.141285100866271e-12
0.1955825502319336,6.239650467114147e-12
0.19711653101806642,6.309372193980588e-12
0.19865051180419924,6.36887990990481e-12
0.19941750219726564,6.399521942731463e-12
0.20095148298339846,6.455032871765253e-12
0.20248546376953128,6.510543800799043e-12
0.20401944455566406,6.60291398671127e-12
0.20555342534179688,6.6641980523645744e-12
0.2063204157348633,6.710383145320688e-12
0.2078543965209961,6.7712231235417215e-12
0.20938837730712892,6.828732446020728e-12
0.21092235809326174,6.888018118228816e-12
0.21245633887939455,6.94930218388212e-12
0.21399031966552737,7.00481311291591e-12
0.21552430045166018,7.069649878027377e-12
0.21629129084472656,7.105176872609003e-12
0.21782527163085938,7.161798020223469e-12
0.2193592524169922,7.229743397360828e-12
0.220893233203125,7.304572129698378e-12
0.22242721398925783,7.370741157106655e-12
0.22396119477539064,7.421811211817743e-12
0.22549517556152346,7.479542578012884e-12
0.22702915634765627,7.535941681911215e-12
0.2285631371337891,7.596781660132248e-12
0.23009711791992188,7.6596200317985e-12
0.2316310987060547,7.720237966303397e-12
0.2331650794921875,7.77796933249854e-12
0.23469906027832033,7.819047419983544e-12
0.23623304106445314,7.872559955572119e-12
0.23853401224365237,7.954716130542128e-12
0.24006799302978518,8.00734049126616e-12
0.241601973815918,8.052193321925463e-12
0.24313595460205079,8.095047759139548e-12
0.2446699353881836,8.154555475063771e-12
0.24620391617431642,8.204959398626454e-12
0.24850488735351564,8.26202463367319e-12
0.25003886813964843,8.314426950681088e-12
0.25157284892578125,8.365052917959904e-12
0.25310682971191406,8.412570273212829e-12
0.2546408104980469,8.464306459072322e-12
0.25694178167724613,8.520927606686787e-12
0.25847576246337894,8.562005694171792e-12
0.26000974324951176,8.604194000237473e-12
0.26231071442871096,8.667920546768263e-12
0.26384469521484377,8.717214251750268e-12
0.2653786760009766,8.758958470383679e-12
0.2676796471801758,8.837117858463255e-12
0.2692136279663086,8.88463521371618e-12
0.2707476087524414,8.921494470594616e-12
0.27304857993164067,8.990105978880382e-12
0.2745825607177735,9.029851804068575e-12
0.2768835318969727,9.090025651141204e-12
0.2784175126831055,9.123776295993748e-12
0.2807184838623047,9.173736132124159e-12
0.2822524646484375,9.208374951841245e-12
0.28455343582763676,9.246788514732627e-12
0.2860874166137696,9.281649378165847e-12
0.28838838779296877,9.324281771663799e-12
0.2899223685791016,9.34937271158707e-12
0.2922233397583008,9.384455618736427e-12
0.2937573205444336,9.407992252646754e-12
0.29605829172363285,9.433971367434567e-12
0.29835926290283205,9.470386536880734e-12
0.29989324368896486,9.49436725822333e-12
0.30219421486816406,9.52878403422428e-12
0.3044951860473633,9.552542711850743e-12
0.3060291668334961,9.571638471438366e-12
0.3083301380126953,9.586959487851693e-12
0.31063110919189457,9.608275684600669e-12
0.31293208037109377,9.626261225607617e-12
0.3144660611572266,9.635587061685293e-12
0.3167670323364258,9.650019903234078e-12
0.31906800351562503,9.662454351337647e-12
0.3213689746948242,9.669115662821702e-12
0.3236699458740235,9.676887192886433e-12
0.3259709170532227,9.681328067209136e-12
0.3275048978393555,9.679107630047784e-12
0.3298058690185547,9.678219455183243e-12
0.33210684019775394,9.672668362279864e-12
0.33440781137695313,9.670003837686243e-12
0.3367087825561524,9.661122089040836e-12
0.3390097537353516,9.649131728369537e-12
0.3413107249145508,9.633366624523942e-12
0.34361169609375003,9.615381083516994e-12
0.3459126672729492,9.59672941136164e-12
0.3482136384521485,9.580076132651503e-12
0.3505146096313477,9.557427673605717e-12
0.3535825712036133,9.52833994679201e-12
0.3558835423828125,9.496587695384682e-12
0.35818451356201175,9.464391356545085e-12
0.36048548474121095,9.442409028647704e-12
0.3627864559204102,9.402663203459509e-12
0.3650874270996094,9.372243214348992e-12
0.36815538867187503,9.329166733418771e-12
0.3704563598510742,9.2920854328242e-12
0.3727573310302735,9.254115957365087e-12
0.3758252926025391,9.185726492795458e-12
0.3781262637817383,9.139985487271614e-12
0.3804272349609375,9.088027257695986e-12
0.38349519653320313,9.009645825900276e-12
0.3857961677124024,8.949027891395376e-12
0.388864129284668,8.86953624101899e-12
0.3911651004638672,8.801812907597765e-12
0.3934660716430664,8.744081541402623e-12
0.39653403321533204,8.647714568599963e-12
0.39960199478759767,8.563337956468603e-12
0.4019029659667969,8.479183388053376e-12
0.40497092753906255,8.365052917959904e-12
0.40727189871826175,8.285339223867381e-12
0.4103398602905274,8.176093715528883e-12
0.413407821862793,8.069734775500141e-12
0.4157087930419922,7.983803857355834e-12
0.41877675461425784,7.880553529352983e-12
0.42184471618652347,7.780411813376026e-12
0.42414568736572267,7.679159878818393e-12
0.4272136489379883,7.560366490686083e-12
0.43028161051025393,7.458892512412313e-12
0.43334957208251956,7.353865834680384e-12
0.4364175336547852,7.2341842716835314e-12
0.4394854952270508,7.122052195035276e-12
0.44178646640625,7.036787408039373e-12
0.44485442797851565,6.9008966537646556e-12
0.4479223895507813,6.793427495155237e-12
0.4509903511230469,6.6593130906096005e-12
0.45405831269531255,6.5336363472770995e-12
0.4571262742675782,6.404406904486437e-12
0.46019423583984376,6.256303745824284e-12
0.4640291878051758,6.069120893122344e-12
0.46709714937744146,5.9432221060737075e-12
0.4701651109497071,5.8182114938896125e-12
0.47323307252197266,5.664335198607946e-12
0.4763010340942383,5.5268901383202814e-12
0.4793689956665039,5.398770914110294e-12
0.483203947631836,5.221135941202166e-12
0.48627190920410157,5.066815558488229e-12
0.4893398707763672,4.918934443542212e-12
0.49317482274169927,4.731085459691866e-12
0.4962427843139649,4.588977481365364e-12
0.4993107458862305,4.431326442909399e-12
0.5031456978515625,4.220384912580997e-12
0.5062136594238281,4.090711382358063e-12
0.5100486113891602,3.916407065191962e-12
0.5131165729614258,3.797835720775787e-12
0.5169515249267579,3.654839567584743e-12
0.5207864768920899,3.4909713050769946e-12
0.5238544384643555,3.3233282993949484e-12
0.5276893904296875,3.18743754512023e-12
0.5315243423950196,3.0397784738903482e-12
0.5345923039672852,2.9418571950747422e-12
0.5384272559326172,2.7873147686446705e-12
0.5422622078979492,2.608347533439731e-12
0.5460971598632813,2.4320448228284136e-12
0.5499321118286133,2.2699529100497465e-12
0.553000073400879,2.138947117530002e-12
0.556835025366211,1.9948407457582825e-12
0.560669977331543,1.871162395870998e-12
0.564504929296875,1.7374920787576314e-12
0.568339881262207,1.6211411715028074e-12
0.5721748332275391,1.5039020893834425e-12
0.5760097851928712,1.37600490888959e-12
0.5806117275512696,1.2407802857632772e-12
0.5844466795166016,1.1324229522893189e-12
0.5882816314819337,1.012297301860197e-12
0.5921165834472657,9.170405476382132e-13
0.5959515354125977,8.093493453126603e-13
0.6005534777709961,7.0521084244527e-13
0.6043884297363281,6.368213778756405e-13
0.6089903720947266,5.373457930470886e-13
0.6128253240600586,4.720649405033514e-13
0.6166602760253906,4.0789430654028996e-13
0.6212622183837891,3.20853169815307e-13
0.6250971703491212,2.684508528074091e-13
0.6296991127075195,2.1782488552859252e-13
0.634301055065918,1.6897526797885719e-13
0.6381360070312501,1.4432841548785437e-13
0.6427379493896485,1.154627323902835e-13
0.647339891748047,9.681106023493001e-14
0.651174843713379,8.837339902179391e-14
0.6557767860717774,8.548683071203682e-14
0.6603787284301759,9.170405476382132e-14
0.6649806707885743,1.0769120232555288e-13
0.6695826131469726,1.3367031711336667e-13
0.6741845555053712,1.6697687453364076e-13
0.6787864978637695,2.122737926252135e-13
0.683388440222168,2.6778472165900367e-13
0.6879903825805664,3.22185432112118e-13
0.6925923249389649,3.9235124641082874e-13
0.6971942672973633,4.760617273937842e-13
0.7017962096557617,5.588840335121992e-13
0.7071651424072266,6.694618041475091e-13
0.711767084765625,7.733782632987642e-13
0.7163690271240235,8.728538481273162e-13
0.7217379598754883,1.0063021215245476e-12
0.7263399022338868,1.1384181326249683e-12
0.7317088349853517,1.2709782311576592e-12
0.7363107773437501,1.395322712193349e-12
0.7416797100952149,1.543425870855501e-12
0.7462816524536133,1.70773822079552e-12
0.7516505852050782,1.8851511499875133e-12
0.757019517956543,2.1056405601097278e-12
0.7616214603149415,2.2919352379471276e-12
0.7669903930664063,2.4720126917327426e-12
0.7723593258178711,2.6898375772613353e-12
0.777728258569336,2.9154339928546585e-12
0.7830971913208008,3.1339250095316564e-12
0.7884661240722657,3.3528601136409248e-12
0.7938350568237306,3.5931114144991685e-12
0.7992039895751953,3.8364713273833045e-12
0.8045729223266602,4.083605983441738e-12
0.8099418550781251,4.30143086897033e-12
0.8153107878295899,4.500826126059705e-12
0.8206797205810548,4.744186038943841e-12
0.826815643725586,5.016855722357818e-12
0.8321845764770508,5.266654903009874e-12
0.8383204996215821,5.549316553649933e-12
0.8436894323730469,5.765809176881715e-12
0.8498253555175782,6.0575746198833154e-12
0.855194288269043,6.3089281065483175e-12
0.8613302114135742,6.550511669703372e-12
0.8666991441650391,6.75523597597999e-12
0.8728350673095704,7.0201341293292366e-12
0.8789709904541017,7.260607473903615e-12
0.8851069135986329,7.486203889496938e-12
0.8912428367431641,7.718905704006587e-12
0.896611769494629,7.883662141378877e-12
0.9027476926391602,8.085943966778007e-12
0.9096506061767579,8.315315125545628e-12
0.9157865293212891,8.504052284260515e-12
0.9219224524658204,8.678578645142751e-12
0.9280583756103516,8.814469399417469e-12
0.9341942987548829,8.948139716530835e-12
0.9410972122924806,9.09291221945096e-12
0.9472331354370118,9.193720066576323e-12
0.9533690585815431,9.274321935533386e-12
0.9602719721191407,9.350482930167747e-12
0.966407895263672,9.406882034066078e-12
0.9733108088012696,9.447960121551083e-12
0.9802137223388673,9.461948875667598e-12
0.9863496454833985,9.459284351073975e-12
0.9932525590209962,9.434415454866838e-12
1.0001554725585937,9.385565837317102e-12
1.0070583860961915,9.31362367328931e-12
1.0139612996337892,9.219699181364137e-12
1.0208642131713868,9.101349880664096e-12
1.0277671267089845,8.993436634622408e-12
1.034670040246582,8.855103399470203e-12
1.0415729537841798,8.686794262639752e-12
1.0492428577148438,8.47629681974362e-12
1.0561457712524416,8.260248283944108e-12
1.0630486847900391,8.009560928427513e-12
1.0707185887207031,7.715353004548425e-12
1.077621502258301,7.49530768185848e-12
1.085291406188965,7.176674949204525e-12
1.092961310119629,6.843609375001784e-12
1.0998642236572267,6.51942554944445e-12
1.1075341275878907,6.1432834943114875e-12
1.1152040315185547,5.822652368212316e-12
1.1228739354492188,5.499356717519522e-12
1.1305438393798828,5.174506760813782e-12
1.138213743310547,4.852765416133934e-12
1.145883647241211,4.5330224648993034e-12
1.153553551171875,4.235483885278188e-12
1.1619904454956056,3.7825147043624606e-12
1.1696603494262696,3.4443421246886108e-12
1.1773302533569336,3.127929829196007e-12
1.1857671476806642,2.780875500876751e-12
1.1934370516113282,2.4484760578224154e-12
1.2018739459350587,2.113190046458323e-12
1.2103108402587892,1.7981100132625304e-12
1.2187477345825195,1.518334930932228e-12
1.2264176385131837,1.2580996956218197e-12
1.234854532836914,1.005413946660007e-12
1.2432914271606446,7.447346239173286e-13
1.251728321484375,5.300183504146283e-13
1.2609322062011719,3.448338911579044e-13
1.2693691005249024,1.8984737729556228e-13
1.2778059948486329,6.30604153823856e-14
1.2870098795654297,4.263239349795083e-14
1.2954467738891602,1.0902346462236384e-13
1.3046506586059572,1.4943542095896305e-13
1.3130875529296875,1.4965746467509822e-13
1.3222914376464845,1.1568477610641867e-13
1.3314953223632813,4.707326782065404e-14
1.3399322166870118,4.329852464635631e-14
1.3491361014038086,1.734161423015604e-13
1.3583399861206056,3.4216936656428245e-13
1.3683108612304689,5.395662302084402e-13
1.3775147459472656,7.562808971563569e-13
1.3867186306640626,1.0185145259119816e-12
1.3959225153808594,1.3287095973528008e-12
1.4058933904907227,1.6451218928454047e-12
1.4150972752075197,1.9990595763648508e-12
1.425068150317383,2.3778661560914344e-12
1.4350390254272463,2.7446823751467197e-12
1.444242910144043,3.1425847144609274e-12
1.4542137852539063,3.585783971866708e-12
1.4641846603637696,4.0121079068462164e-12
1.4741555354736329,4.4595259948585646e-12
1.4841264105834961,4.914493569219509e-12
1.494864276086426,5.355694433180073e-12
1.5048351511962892,5.805777045786044e-12
1.5148060263061525,6.2405386419786874e-12
1.5255438918090822,6.701279352959146e-12
1.5355147669189455,7.0707600966080535e-12
1.546252632421875,7.451343026063718e-12
1.5569904979248048,7.794400567492542e-12
1.5677283634277346,8.128576360275959e-12
1.5784662289306641,8.398359475380179e-12
1.589204094433594,8.680132951155698e-12
1.5999419599365234,8.880194339393477e-12
1.6106798254394532,9.01586304995206e-12
1.621417690942383,9.10712301728361e-12
1.632922546838379,9.154196285104265e-12
1.6436604123413088,9.14575862389113e-12
1.6551652682373048,9.070041716689038e-12
1.6666701241333008,8.94103431761451e-12
1.6781749800292969,8.770948831054978e-12
1.6896798359252931,8.544464240597114e-12
1.7011846918212892,8.231826688278808e-12
1.7126895477172852,7.898983157792202e-12
1.7241944036132815,7.501524905910265e-12
1.7356992595092775,7.1116161403769226e-12
1.74797110579834,6.617346828260055e-12
1.759475961694336,6.150832980660083e-12
1.7717478079833986,5.610378575587102e-12
1.7840196542724611,5.085245186927447e-12
1.7962915005615236,4.503268606937192e-12
1.808563346850586,3.959705589838319e-12
1.8208351931396485,3.4394571629336373e-12
1.833107039428711,2.8550381020658945e-12
1.8453788857177735,2.3891903856143276e-12
1.8584177223999025,1.842074669057292e-12
1.870689568688965,1.4206356958327574e-12
1.8837284053710939,1.0043037280793313e-12
1.896767242053223,6.621343615150488e-13
1.9098060787353517,3.597108201389601e-13
1.9228449154174807,1.0769120232555288e-13
1.9358837520996095,7.238625146006235e-14
1.9489225887817385,1.8340810952764263e-13
1.9627284158569338,2.2515232816105282e-13
1.9757672525390626,1.965086887796171e-13
1.9895730796142579,9.081587989928067e-14
2.0026119162963867,6.6391071124413e-14
2.016417743371582,3.0997302772468414e-13
2.0302235704467773,6.437047330758305e-13
2.0440293975219728,1.0253978811121715e-12
2.0578352245971683,1.45216590352395e-12
2.0724080420654296,1.983072428803119e-12
2.086213869140625,2.5825904623680526e-12
2.100786686608887,3.228959720037505e-12
2.114592513684082,3.846907382041657e-12
2.1291653311523437,4.527027284563654e-12
2.1437381486206055,5.231571995860518e-12
2.1583109660888673,5.898813362846676e-12
2.1736507739501953,6.54784714510975e-12
2.188223591418457,7.133598468274304e-12
2.202796408886719,7.685155059154042e-12
2.218136216748047,8.17298510350299e-12
2.233476024609375,8.587096634095065e-12
2.2488158324707035,8.921050383162347e-12
2.2641556403320315,9.154196285104265e-12
2.2794954481933596,9.28609025248855e-12
2.2948352560546876,9.310959148695689e-12
2.3109420543090824,9.226360492848193e-12
2.3262818621704104,9.034736765823549e-12
2.3423886604248048,8.734533661608811e-12
2.3584954586791995,8.300882283996842e-12
2.374602256933594,7.766867146691782e-12
2.3907090551879886,7.202432020276203e-12
2.406815853442383,6.571605822736212e-12
2.423689642089844,5.872834248058862e-12
2.4397964403442383,5.143198596838724e-12
2.4566702289916993,4.328742246054956e-12
2.4735440176391603,3.5462601903946495e-12
2.4904178062866213,2.808853009109781e-12
2.5072915949340824,2.134950330639569e-12
2.5249323739746097,1.4730380128406552e-12
2.5418061626220703,9.630035968781914e-13
2.559446941662598,5.064817165043012e-13
2.5763207303100586,1.840742406760481e-13
2.593961509350586,7.060990173098106e-14
2.61236927878418,1.8429628439218327e-13
2.630010057824707,1.6120373791412658e-13
2.6476508368652345,4.218830606568051e-15
2.6660586062988285,2.937638364468174e-13
2.684466375732422,7.263049954781103e-13
2.7021071547729494,1.2088059906398141e-12
2.7212819145996097,1.861392472361051e-12
2.7396896840332032,2.566381271090186e-12
2.7580974534667972,3.3886091519386855e-12
2.777272213293457,4.256578038311028e-12
2.7964469731201174,5.071700520243203e-12
2.814854742553711,5.8575132316455355e-12
2.8347964927734375,6.705942270997984e-12
2.8539712526000978,7.434245659921311e-12
2.873146012426758,8.017332458492243e-12
2.8930877626464846,8.54468628431325e-12
2.913029512866211,8.897957836684289e-12
2.9329712630859377,9.103570317825449e-12
2.9529130133056642,9.125108558290559e-12
2.972854763525391,8.968789782131406e-12
2.9927965137451173,8.611965530302203e-12
3.01350525435791,8.130130666288905e-12
3.0342139949707034,7.43380157248904e-12
3.0549227355834963,6.659757178041871e-12
3.075631476196289,5.7666973517462556e-12
3.0971072072021486,4.8310051319526886e-12
3.1178159478149414,3.879547808313526e-12
3.139291678820801,2.946520113113581e-12
3.1607674098266605,2.1098593907162956e-12
3.1822431408325196,1.313832668371745e-12
3.203718871838379,6.574714434762104e-13
3.225961593237305,1.5010155210736855e-13
3.2482043146362307,1.920678144569139e-13
3.2704470360351565,3.1885477637009057e-13
3.2926897574340823,2.338120330903241e-13
3.314932478833008,5.639910389833079e-14
3.337942190625,5.386780553438995e-13
3.360184912023926,1.1719467337613775e-12
3.383194623815918,1.959535794892792e-12
3.4062043356079106,2.8883446594861687e-12
3.429981037792969,3.9721400379418874e-12
3.452990749584961,5.051938629507173e-12
3.47676745177002,6.1213011664141064e-12
3.5005441539550786,7.096517167679732e-12
3.524320856140137,7.976476414723373e-12
3.548864548718262,8.673249595955508e-12
3.5726412509033207,9.080921858779663e-12
3.5971849434814454,9.24434603385514e-12
3.6217286360595704,9.134878481800507e-12
3.6462723286376955,8.724319650666594e-12
3.671583011608887,8.08261331103598e-12
3.6968936945800785,7.218419167837935e-12
3.72220437755127,6.1603808604538946e-12
3.747515060522461,5.071700520243203e-12
3.7728257434936525,3.8522364312289e-12
3.7989034168579106,2.7009397630680932e-12
3.824981090222168,1.7297205486929009e-12
3.851058763586426,8.848442087986149e-13
3.8771364369506838,2.720035522655717e-13
3.903981100708008,9.503471050584872e-14
3.9300587740722657,2.049463499927532e-13
3.95690343782959,1.6653278710137043e-14
3.9845150919799806,4.876080006328126e-13
4.011359755737305,1.1965935862523803e-12
4.038971409887695,2.216662418177308e-12
4.0665830640380864,3.3470869770214104e-12
4.094194718188477,4.6285012628374225e-12
4.121806372338868,5.879051472110646e-12
4.150185016882324,7.066097178569215e-12
4.178563661425781,8.086166010494143e-12
4.206942305969238,8.825571585224227e-12
4.236087940905762,9.268326755197737e-12
4.265233575842285,9.311181192411823e-12
4.294379210778809,8.951026284840594e-12
4.323524845715332,8.24825792327281e-12
4.352670480651856,7.291249506730268e-12
4.382583105981445,6.066900455960992e-12
4.412495731311036,4.815017984390957e-12
4.443175347033692,3.4399012503659077e-12
4.473087972363282,2.236202265197202e-12
4.503767588085938,1.2096941655043548e-12
4.534447203808594,4.505267000382408e-13
4.565893809924317,6.239428423398012e-14
4.596573425646973,5.928567220808788e-14
4.628020031762696,4.629611481418098e-13
4.659466637878419,1.2836347229773632e-12
4.691680234387207,2.4458115332287937e-12
4.723893830895997,3.759866245316674e-12
4.756107427404785,5.271539864764847e-12
4.788321023913575,6.766782249219019e-12
4.82130161081543,8.020219026802e-12
4.854282197717286,8.959241902337594e-12
4.887262784619141,9.502138788288061e-12
4.921010361914063,9.562090591644555e-12
4.953990948815918,9.124664470858289e-12
4.988505516503906,8.190526557077667e-12
5.022253093798828,6.972394730360177e-12
5.056767661486817,5.4149801053881605e-12
5.091282229174805,3.854012780957982e-12
5.125796796862793,2.3640994456910547e-12
5.161078354943848,1.1608445479546196e-12
5.196359913024903,3.5793447040987883e-13
5.231641471105958,2.353663391032702e-14
5.267690019580079,2.2626254674172862e-13
5.303738568054199,9.288088645933767e-13
5.339787116528321,2.144720254149516e-12
5.376602655395508,3.647734168668418e-12
5.412651203869629,5.2564408920676565e-12
5.450233733129883,6.919548325920009e-12
5.487049271997071,8.248035879556675e-12
5.524631801257325,9.115116591064477e-12
5.562214330517579,9.435969760879784e-12
5.600563850170899,9.115782722212882e-12
5.638913369824219,8.232492819427214e-12
5.677262889477539,6.87869228215114e-12
5.716379399523926,5.121882400089749e-12
5.755495909570313,3.3923838951129834e-12
5.7946124196166995,1.846071455947725e-12
5.833728929663087,6.838946456962946e-13
5.87361243010254,8.126800010546877e-14
5.914262920935059,1.4987950839123338e-13
5.954146421374512,8.499833453653947e-13
5.994796912207032,2.0856566256575632e-12
6.036214393432617,3.805607250840517e-12
6.077631874658204,5.770694138636688e-12
6.1190493558837895,7.530834676440105e-12
6.160466837109375,8.858656098928367e-12
6.2026513087280275,9.543216875773067e-12
6.245602770739747,9.413987432982403e-12
6.287787242358399,8.521593737835192e-12
6.330738704370118,6.898454172887169e-12
6.374457156774903,5.005087405402654e-12
6.417408618786622,3.0499924848325657e-12
6.461894061584473,1.3751167340250494e-12
6.505612513989258,3.0397784738903484e-13
6.55009795678711,4.4408743227032113e-16
6.594583399584962,5.186941208917351e-13
6.639835832775879,1.8140971608242618e-12
6.685088265966797,3.665497665959231e-12
6.7311076895507815,5.792454422817934e-12
6.777127113134766,7.833036174100059e-12
6.823146536718751,9.235464285209734e-12
6.869932950695802,9.743500307726981e-12
6.916719364672852,9.296748350863038e-12
6.964272769042969,7.905866512992392e-12
7.011826173413087,5.875942860084754e-12
7.059379577783203,3.805385207124382e-12
7.107699972546388,1.828085914940777e-12
7.156787357702637,6.241648860559364e-13
7.205107752465821,2.4113947572278437e-13
7.254962128015137,8.744081541402624e-13
7.304049513171387,2.3796425058205157e-12
7.353903888720704,4.526139109699113e-12
7.404525254663087,6.809636686433104e-12
7.455146620605469,8.634169901915718e-12
7.505767986547852,9.634032755672347e-12
7.557156342883301,9.513018930378684e-12
7.6093116896118165,8.183865245593613e-12
7.660700045947266,6.122189341278647e-12
7.713622383068848,3.731888737083644e-12
7.765777729797364,1.7157317945763858e-12
7.819467057312012,4.5252509348345724e-13
7.872389394433594,2.966504047565745e-13
7.926078721948243,1.3409220017402348e-12
7.980535039855957,3.2043128675465022e-12
8.034991357763673,5.618594193084103e-12
8.090214666064453,7.941171463857883e-12
8.145437974365235,9.38978466792367e-12
8.200661282666017,9.556983586173446e-12
8.256651581359863,8.411460054632153e-12
8.313408870446779,6.3342410901877256e-12
8.370166159533692,3.794283021317624e-12
8.427690439013672,1.6266922644061863e-12
8.485214718493653,4.3631590220559053e-13
8.542738997973633,5.631028641187672e-13
8.60103026784668,2.0827700573478063e-12
8.660088528112794,4.544568738138331e-12
8.719146788378907,7.141147954622899e-12
8.778972039038086,9.231023410887031e-12
8.838797289697267,9.944671914545437e-12
8.899389530749513,9.025410929745871e-12
8.959981771801758,6.801865156368374e-12
9.021341003247072,4.040529502511517e-12
9.082700234692384,1.6619972152716768e-12
9.144826456530762,4.773939896905952e-13
9.207719668762207,8.339961978036631e-13
9.270612880993653,2.6312180362016526e-12
9.334273083618164,5.387668728303536e-12
9.397933286242676,8.076840174416466e-12
9.461593488867187,9.719519586384383e-12
9.526787672277832,9.599171892239126e-12
9.591981855688477,7.579906337705977e-12
9.657176039099122,4.645376585263694e-12
9.723137212902833,1.85273276743178e-12
9.789865377099611,3.0908485286014353e-13
9.856593541296387,5.222468203498977e-13
9.924088695886232,2.454471238158065e-12
9.991583850476076,5.465606072666977e-12
10.059845995458986,8.365497005392175e-12
10.128875130834961,9.84586246086529e-12
10.197904266210939,9.262331574862089e-12
10.26770039197998,6.726148249166284e-12
10.33826350814209,3.5584725947820835e-12
10.4088266243042,1.0229554002346847e-12
10.47938974046631,2.1560444836724092e-13
10.55148683741455,1.5287709855905805e-12
10.623583934362793,4.379146169617637e-12
10.695681031311036,7.650294195720823e-12
10.76931210904541,9.675554930589622e-12
10.842943186779786,9.415097651563078e-12
10.91657426451416,7.080752063834135e-12
10.991739323034668,3.8238148355636e-12
11.066904381555176,1.2554351710281978e-12
11.142069440075684,6.454810828049117e-13
11.218001488989259,2.2730615220756387e-12
11.294700528295898,5.5071282475842525e-12
11.372166557995607,8.732979355595865e-12
11.449632587695314,1.0082561062265372e-11
11.527865607788087,8.860876536089718e-12
11.606865618273927,5.698751974608896e-12
11.686632619152833,2.3752016314978126e-12
11.76639962003174,7.420700993237066e-13
11.846933611303712,1.6226954775157535e-12
11.927467602575684,4.539017645234952e-12
12.008768584240723,8.133461322030931e-12
12.090836556298829,1.0122306887453565e-11
12.17367151875,9.211483563867137e-12
12.257273471594239,5.858845493942347e-12
12.340875424438478,2.3803086369689214e-12
12.425244367675782,6.95662962651458e-13
12.509613310913087,1.8303063521021285e-12
12.595516234936524,5.269763515035766e-12
12.681419158959962,8.84844208798615e-12
12.768089073376466,1.0196691532358844e-11
12.855525978186035,8.323086655610359e-12
12.942962882995607,4.55567092394509e-12
13.03193376859131,1.4763686685826827e-12
13.120904654187013,1.0222892690862793e-12
13.210642530175782,3.621755053880604e-12
13.301147396557617,7.58523538689322e-12
13.391652262939454,1.0094329379220536e-11
13.482924119714356,9.19438619772473e-12
13.575729957275392,5.507572335016523e-12
13.668535794836426,1.8249773029148845e-12
13.761341632397462,8.053525584222274e-13
13.85568145074463,3.1308163975057642e-12
13.950021269091797,7.37140728825506e-12
14.045895068225098,1.0166493586964461e-11
14.1417688673584,9.13243600092302e-12
14.238409656884766,5.053492935520119e-12
14.3358174368042,1.440841674001057e-12
14.433225216723633,9.663342526202188e-13
14.5321669774292,4.050077382305329e-12
14.631875728527833,8.347511464385227e-12
14.731584479626466,1.0194249051481357e-11
14.832060221118166,7.926960666025232e-12
14.933302953002931,3.5920011959184925e-12
15.035312675280762,9.276986460127009e-13
15.138089387951661,2.3270181450964827e-12
15.241633091015625,6.5562848063228866e-12
15.345943784472658,1.003260122613496e-11
15.451021468322756,9.160191465439914e-12
15.55686614256592,4.726200497936893e-12
15.662710816809083,1.2227947447563292e-12
15.77008947183838,1.6722112262138943e-12
15.877468126867678,5.700306280621842e-12
15.986380762683106,9.741501914281764e-12
16.095293398498537,9.41642991385989e-12
16.205740015100098,5.103674815366666e-12
16.31618663170166,1.3171633241137724e-12
16.42740023869629,1.8078799367724774e-12
16.540147826477053,6.304265188509479e-12
16.652895414257813,1.007989653767175e-11
16.767176982824708,8.968345694699135e-12
16.881458551391603,3.979911568006618e-12
16.996507110351562,8.253364928743919e-13
17.113089650097656,2.583478637232593e-12
17.22967218984375,7.634085004442955e-12
17.347788710375976,1.025286859254104e-11
17.465905230908206,7.261717692484292e-12
17.585555732226563,2.166702582046897e-12
17.70597322393799,1.027396274557388e-12
17.82715770604248,5.128987799006074e-12
17.948342188146974,9.804340285948015e-12
18.071060651037598,9.109343454444962e-12
18.19454610432129,4.002560027052404e-12
18.31879854799805,8.775167661661546e-13
18.444584972460937,3.6168700921256305e-12
18.57037139692383,9.032072241229927e-12
18.69769180217285,9.988636570340199e-12
18.825012207421878,5.168955667910403e-12
18.953866593457033,1.06492166258423e-12
19.083487969885255,3.233178550644073e-12
19.213876336706544,8.844001213663445e-12
19.345031693920898,1.0311488133600722e-11
19.476954041528323,5.36502026925775e-12
19.610410369921876,1.1981478922653264e-12
19.744633688708497,3.4545561356308283e-12
19.879623997888185,9.138875268690938e-12
20.015381297460937,9.799233280476907e-12
20.15190558742676,4.4848389784979735e-12
20.289963858178712,1.2150232146915987e-12
20.428022128930664,4.7772705526479794e-12
20.568381370861818,1.0158944100615867e-11
20.70874061279297,8.743415410254218e-12
20.849866845117187,2.6913918832742814e-12
20.99252705822754,1.533655947345554e-12
21.13595426173096,7.0152491675742635e-12
21.280915446020508,1.0558178702226886e-11
21.42587663031006,6.084663953251805e-12
21.572371795385745,1.3617941110569397e-12
21.719633950854494,4.118688890591093e-12
21.868430087109378,1.0077009969361993e-11
22.017993213757325,8.706556153375781e-12
22.16832333079834,2.4522508009967133e-12
22.319420438232424,2.0716678715410483e-12
22.47205152645264,8.328193661081467e-12
22.626216595458985,9.988636570340199e-12
22.780381664465335,3.974804562535509e-12
22.936080714257812,1.3029525262811223e-12
23.093313744836426,6.953076927056418e-12
23.250546775415042,1.0569280888033644e-11
23.409313786779787,5.305956640765797e-12
23.569614778930667,1.3402558705918291e-12
23.73068276147461,6.2469779097466075e-12
23.89328472480469,1.0727820101354148e-11
24.055886688134766,5.5324412312236606e-12
24.220789622644045,1.2052532911816517e-12
24.386459547546387,6.145948018905109e-12
24.552896462841797,1.0569502931749778e-11
24.720867358923343,4.946467864342972e-12
24.889605245397952,1.1595122856578085e-12
25.059877112658693,7.145366785229467e-12
25.230915970312502,1.0428283128287817e-11
25.403488808752442,3.944828660857263e-12
25.57682863758545,1.876491445058242e-12
25.751702447204593,8.93836979302089e-12
25.928110237609864,9.637807498846645e-12
26.105285018408203,2.5763732383162682e-12
26.28322678959961,3.663277228797879e-12
26.463469531970215,1.0729374407367094e-11
26.64371227434082,7.260829517619751e-12
26.826255987890626,1.4204136521166222e-12
27.0095666918335,6.701279352959146e-12
27.193644386169435,1.052909097541318e-11
27.38002305168457,3.3732881355253593e-12
27.567168707592774,2.583478637232593e-12
27.755081353894045,9.922689586648056e-12
27.945294971374512,7.202654063992339e-12
28.13627557924805,9.778805258592472e-13
28.328023177514652,6.8773600198543284e-12
28.52207174696045,1.0005733936482606e-11
28.71688730679932,2.3450036861034307e-12
28.91323684742432,3.866225185345416e-12
29.11112036883545,1.0690960844475711e-11
29.30977088063965,4.691117590787537e-12
29.50995537322998,1.966197106376847e-12
29.71167384660645,9.869399094775617e-12
29.914926300769046,6.9923786648123416e-12
30.11894574532471,1.2962912147970675e-12
30.325266161059574,8.33174636053963e-12
30.532353567187503,8.440103694013588e-12
30.740974954101564,1.0735813675135014e-12
30.95113032180176,7.04566915668478e-12
31.162819670288087,9.330721039431717e-12
31.37604299956055,1.3462510509274785e-12
31.590033319226077,6.407959603944599e-12
31.806324610070803,9.560980373063879e-12
32.02338289130859,1.4967966904671174e-12
32.24197515333252,6.375763265105001e-12
32.462868386535646,9.664452744782864e-12
32.684528610131835,1.3142767558040154e-12
32.90772281451416,6.773443560703074e-12
33.13245099968262,9.068043323243823e-12
33.35948015603027,9.423535312776214e-13
33.587276302770995,7.588343998919113e-12
33.81660643029785,7.634973179307496e-12
34.048237529003906,7.545045474272756e-13
34.28063561810303,8.8708685033158e-12
34.51456768798828,5.482037307660979e-12
34.750800729052735,1.4213018269811629e-12
34.98856775090332,9.899152952737729e-12
35.227101763146976,2.887234440905493e-12
35.467936746569826,3.639296507455282e-12
35.71030571077881,9.631368231078725e-12
35.95497564616699,1.0280624057057935e-12
36.20041257194824,7.029237921690778e-12
36.44815046890869,6.7507951016572865e-12
36.69665535626221,1.0020832909179797e-12
36.94746121479493,9.821215608374288e-12
37.20056804450684,2.453138975861254e-12
37.454441864611816,4.588755437649228e-12
37.710616655896,8.543131978300303e-12
37.96832542796631,3.3306557420274085e-13
38.22756818082276,9.121999946264666e-12
38.489111904858405,3.152798725403145e-12
38.75218960968018,4.101369480732551e-12
39.01680129528809,8.499167322505541e-12
39.283713952075196,4.5319122463186273e-13
39.55216058964844,9.370466864619912e-12
39.822141208007814,1.9875133031258224e-12
40.094422797546386,5.21358645485357e-12
40.36823836787109,6.610685516776e-12
40.644354909375004,9.467944056003247e-13
40.92200543166504,9.271213323507494e-12
41.20195692513428,1.0946755205463416e-13
41.48344239938965,8.235601431453106e-12
41.767228844824224,2.4127270195246547e-12
42.052549271044924,4.632942137160125e-12
42.34017066844483,5.854626663335779e-12
42.629326046630865,1.2425566354923585e-12
42.9207823959961,8.248479966988944e-12
43.21377272614746,3.1063915887308963e-13
43.50906402747803,8.985665104557678e-12
43.80665629998779,2.855482189498165e-13
44.105782553283696,7.943169857303098e-12
44.407209777758794,1.1950392802394342e-12
44.71093797341309,6.205899822261603e-12
45.016967140246585,2.9087726813706036e-12
45.32453028786622,4.258132344323974e-12
45.634394406665045,4.2228273934584835e-12
45.94579250625,2.465795467680958e-12
46.26025856740723,5.6949772314345985e-12
46.57625860935059,1.7059618710664387e-12
46.894559622473146,6.66486418351298e-12
47.215161606774906,1.2245710944854105e-12
47.53806456225586,7.041672369794347e-12
47.86250149852295,1.0338355423253076e-12
48.19000639636231,7.0798638889695945e-12
48.519045274987796,1.1206546353341553e-12
48.85038512479248,6.762785462328586e-12
49.18479293616944,1.2663153131188207e-12
49.52073472833252,6.176145964299491e-12
49.85897749167481,2.1260685819941623e-12
50.20028821658936,5.088131755237205e-12
50.54313292229004,3.5087348023678074e-12
50.88827859916992,3.734109174244995e-12
51.23649223762207,5.283752269152281e-12
51.58623985686035,1.8498461991220226e-12
51.9390554376709,7.370741157106655e-12
52.29417198966065,5.750932247900659e-14
52.651589512829595,8.754961683493246e-12
53.01130800717774,5.33793093588926e-13
53.37332747270508,8.38858955187023e-12
53.73841489980469,4.567439240900253e-13
54.1058032980835,5.948329111544816e-12
54.47549266754151,3.739438223432239e-12
54.84748300817871,2.1329519371943523e-12
55.22254131038819,7.479098490580614e-12
55.59990058377686,4.980440552911652e-13
55.9803278187378,8.585764371798253e-12
56.363056024877935,6.203901428816386e-13
56.74808520219727,4.88784832328329e-12
57.1354153506958,5.425638203762648e-12
57.526580451159674,2.9198748671773616e-13
57.919279532409675,8.515154470067273e-12
58.31504657523194,2.3958516970983827e-13
58.71388157962647,4.791703394196765e-12
59.1150175552002,6.288055997231612e-12
59.5192214923462,4.5252509348345724e-13
59.925726400671394,8.31797965013925e-12
60.335299270568854,2.4014027900017616e-12
60.74794010203858,1.7186183628861428e-12
61.1628819046875,8.5791030603142e-12
61.5808916689087,1.481031586621521e-13
62.00196939470215,4.057404824937789e-12
62.426115082067874,7.656733463488743e-12
62.8525617406128,6.288278040947748e-13
63.28207636072999,5.384782159993779e-12
63.71465894241944,6.997929757715721e-12
64.15030948568116,5.400103176407105e-13
64.58826100012207,5.729838094867819e-12
65.03004746652833,7.56547349615719e-12
65.47413490411377,3.6859256878436656e-14
65.92205729366455,5.155633044942293e-12
66.37228065439453,8.847998000553878e-12
66.82557197669678,9.423535312776214e-13
67.28269825096436,2.562384484199753e-12
67.74289248680421,9.24434603385514e-12
68.20538769382324,3.72744786276094e-12
68.67171785280762,3.694807436489072e-13
69.14111597336426,7.333437812795949e-12
69.61358205549317,7.877000829894821e-12
70.08911609919434,7.258609080458399e-13
70.56848509486085,2.1313976311814062e-12
71.05092205209961,8.90661754161356e-12
71.53642697091065,6.060683231909208e-12
72.02499985129396,1.9983934452164452e-14
72.51740768364259,2.255298024784826e-12
73.01288347756348,8.55290190181025e-12
73.51219422344971,6.293385046418856e-12
74.0145729309082,1.363348417069886e-13
74.52078659033204,8.348843726682038e-13
75.03006821132813,6.7057202272818496e-12
75.54241779389649,8.455868797859184e-12
76.05860232843018,3.2278495014568294e-12
76.5786218149292,6.068454761973938e-13
77.10170926300049,1.8702742210064575e-12
77.62939865343019,7.127381244222519e-12
78.15938901503907,8.140788764663392e-12
78.69398131900635,3.778073830039757e-12
79.2316415845459,5.522227220281443e-13
79.77313680205079,3.663721316230149e-14
80.318466971521,4.267902267833921e-12
80.86763209295655,7.839697485584115e-12
81.41986517596436,7.646519452546525e-12
81.97670020133057,3.924622682688963e-12
82.53660318826905,3.930173775592342e-14
83.10110811756593,1.1413047009347253e-12
83.66868100843506,8.533140011074221e-13
84.24085584166261,4.44553724074205e-12
84.81609863646241,7.759983791491592e-12
85.39594337362061,8.600419257063175e-12
85.97962306274415,7.152694227861927e-12
86.56713770383301,4.4701840932330525e-12
87.15925428728028,1.906911434168759e-12
87.75443883229981,5.107005471108693e-14
88.35422531967774,6.405961210499382e-13
88.95861374941407,2.4424808774867662e-14
89.56607014072266,1.1108847118242083e-12
90.17889546478273,2.6309959924855174e-12
90.79478875041505,4.50149225720811e-12
91.41528397840577,5.68387504562784e-12
92.04038114875489,6.863149222021678e-12
92.66931327106934,7.769975758717674e-12
93.3028473357422,8.154777518779907e-12
93.94021635238038,8.518929213241571e-12
94.58218731137696,8.466526896233673e-12
95.22876021273194,8.70566797851124e-12
95.87993505644532,8.575772404572171e-12
96.53494485212403,8.571553573965603e-12
97.19455659016114,8.187862032484046e-12
97.85877027055665,7.83348026153233e-12
98.52758589331056,7.853020108552224e-12
99.20100345842286,7.74266438163305e-12
99.87902296589355,6.554952544026075e-12
100.56164441572267,5.387002597155131e-12
101.24963479830323,4.0529639506150855e-12
101.94146013284913,2.476897653487716e-12
102.63788740975342,8.493172142169892e-13
103.33968361940919,7.676051266792501e-13
104.04608177142335,1.1521848430253482e-12
104.75708186579591,6.410402084822086e-13
105.47268390252687,1.1899322747683255e-12
106.19365487200929,4.238814541020215e-12
106.9192277838501,7.142258173203575e-12
107.65016962844238,8.550015333500493e-12
108.38571341539307,7.076089145795297e-12
109.12662613509522,3.605323818886602e-12
109.87290778754884,1.0746915860941771e-13
110.62379138236085,8.928377825794807e-13
111.38004390992432,2.309476691521805e-12
112.14089837984619,6.761009112599504e-12
112.90712178251954,8.77960853598425e-12
113.67948110833741,4.772385590893006e-12
114.45644237651368,1.6653278710137043e-13
115.23800558704835,5.62880820402632e-13
116.02570472072755,4.382476825359664e-12
116.81877278715821,8.00045713606597e-12
117.61720978634034,3.8169314803634104e-12
118.42101571827394,1.2174656955690855e-12
119.23095757335206,2.0252607348687997e-12
120.04550137078859,8.143009201824743e-12
120.86618109136964,5.502243285829279e-12
121.69222974470216,5.559974652024421e-13
122.52364733078615,3.255160878541454e-12
123.36120084001466,8.822685016914471e-12
124.20412328199464,2.560830178186807e-12
125.05318164711915,1.070250711771474e-13
125.90760894499513,7.665837255850284e-12
126.76817216601563,4.7779366837963855e-12
127.63487131018067,6.012943832940149e-13
128.50693938709716,7.138039342597007e-12
129.38514338715822,5.187385296349621e-12
130.26948331036377,4.67402022464513e-13
131.15995915671388,8.127022054263013e-12
132.0565709262085,2.610567970601083e-12
132.95931861884767,1.7579201006420663e-12
133.86820223463135,8.752297158899623e-12
134.78245478316651,3.959039458689913e-13
135.70437723563234,7.408932676281903e-12
136.6316686208496,3.1425847144609274e-12
137.56509592921142,2.738021063662665e-12
138.50542615111084,6.9084461401132505e-12
139.4518922961548,2.1249583634134867e-13
140.40526135473633,8.15189095047015e-12
141.36476633646242,8.977227443344542e-13
142.3311742317261,8.595534295308201e-12
143.30371805013428,1.1703924277484314e-12
144.2831647820801,7.996238305459403e-12
145.26951442756348,1.4110878160389454e-12
146.2619999961914,8.313538775816547e-12
147.26215546875002,1.1028911380433426e-12
148.26844686445313,7.602554796751763e-12
149.28164117369386,3.1063915887308963e-13
150.3017383964722,5.37234771189021e-12
151.32950552318115,3.419917315913743e-12
152.3634085730347,1.2476636409634673e-12
153.40498152681886,7.679381922534529e-12
154.45345739414063,9.778805258592472e-13
155.508836175,6.9042273095066826e-12
156.57188485979006,4.102257655597091e-12
157.6418364581177,1.429961531910434e-13
158.719457960376,8.221390633620455e-12
159.8039823761719,1.7530351388870926e-12
160.89617669589845,3.7636409884909714e-13
161.99604091955567,8.170986710057773e-12
163.10357504714358,2.7913115555351035e-12
164.21801208826906,1.4876928981055758e-12
165.34088602371827,5.404544050729808e-12
166.47066287270508,6.232767111913957e-12
167.60810962562257,5.830867985709317e-13
168.75399327286377,1.6009351933345078e-13
169.90754682403565,6.201458947938899e-12
171.0687702791382,6.9197703696361444e-12
172.2376636381714,1.3446967449145324e-12
173.41499389152833,1.5145601877579302e-12
174.59999404881592,1.2803040672353358e-12
175.79343110042726,6.1759239205833564e-12
176.99530504636232,7.90409016326331e-12
178.20484889622804,5.3994370452586995e-12
179.4228296404175,1.160178416806214e-12
180.6492472789307,7.929181103186584e-13
181.88333482137452,7.911417605895771e-13
183.12662624853516,1.0473802090095523e-12
184.37835457001955,3.7589780704521334e-12
185.63851978582764,6.220332663810388e-12
186.90712189595948,7.320337233543973e-12
188.18492789080813,8.060853026854734e-12
189.47117077998047,8.142343070676338e-12
190.76585056347656,8.118806436766011e-12
192.06973423168947,8.292666666499842e-12
193.3820547942261,8.219392240175238e-12
194.70434623187256,8.075951999551925e-12
196.03507456384278,7.63341887329455e-12
197.3750067805298,6.597362893807891e-12
198.72337589154054,4.8709730008570176e-12
200.08171587766114,2.500212243681908e-12
201.44925974849855,1.8518445925672393e-13
202.82600750405274,1.4135302969164321e-12
204.2127261347168,1.6229175212318887e-12
205.60788165970462,1.2063635097623273e-12
207.01377505019533,5.201374050466136e-12
208.42810533500977,7.669611999024581e-12
209.85317348532718,4.6995552520006735e-12
211.28744552036133,7.229743397360828e-13
212.73092144011233,2.0234843851397184e-12
214.18513522536622,3.2571592719866705e-12
215.64931988573,6.582930052259105e-12
217.12270843081055,5.495581974345225e-13
218.60683484139406,2.6378793476857075e-12
220.10093212708742,4.392912880018017e-12
221.60500028789065,4.9591243561626766e-12
223.11980631419678,2.4862234895653927e-12
224.6445832156128,2.8628096321306254e-12
226.18009798253175,5.729394007435548e-12
227.72635061495362,2.37164893203965e-12
229.28257412248536,5.482037307660979e-12
230.84953549552003,2.082325969915536e-12
232.42723473405763,2.1649262323178155e-13
234.01567183809817,6.33357495903932e-12
235.61561379803467,2.104974428961322e-12
237.22552663308107,7.44534784572807e-12
238.84694432402344,1.9610901009057383e-12
240.47986687086183,7.215976686960448e-12
242.12352728320315,2.3188025275994817e-12
243.77792556104737,7.647851714843336e-12
245.4438286947876,1.2687577939963074e-12
247.1220036748169,6.248976303191824e-12
248.81091652034914,1.5831716960436949e-12
250.51133422177736,1.0817969850105024e-12
252.22325677910158,7.0545509053301865e-12
253.94745118271487,1.862502690941727e-12
255.68315044222413,3.5795667478149237e-12
257.4303545576294,6.088438696426103e-12
259.1898305193237,1.129536383979562e-12
260.96157832730717,2.2932675002439385e-12
262.7448309911865,7.647851714843336e-12
264.540355501355,2.3165820904381304e-12
266.3489188482056,1.8880377182972703e-12
268.1689870509522,1.7223931060604406e-12
270.00209409038087,7.034344927161887e-12
271.84747297609863,6.891570817686979e-12
273.7051237081055,2.9724992279013946e-12
275.57581327679446,3.4283549771268794e-13
277.45954168216554,1.868275827561241e-12
279.3555419338257,8.768506350177491e-13
281.26534801256105,1.3831103078059151e-12
283.1874259375855,3.3375390972275986e-12
285.1233096896851,4.536575164357465e-12
287.07146528807374,5.2360128701832215e-12
289.03419370393067,5.160740050413402e-12
291.0091939660767,4.407123677850667e-12
292.9980000552979,3.404596299500417e-12
295.00061197159425,1.3684554225409946e-12
297.0170297149658,7.747105255955752e-13
299.04725328541264,1.8729387456000793e-12
301.0912826829346,1.4865826795249e-12
303.1491179075318,2.2268764291195253e-12
305.22075895920415,6.2885000846638826e-12
307.3069728283447,5.857069144213266e-12
309.40699252456056,1.0991163948690449e-13
311.52158503824467,2.6696315990930356e-12
313.650750369397,2.8046341785032132e-12
315.7944885180176,6.074227898593453e-12
317.9527994841065,1.4339583188008669e-12
320.12645025805665,2.91765443001601e-13
322.31390685908207,6.918660151055468e-12
324.51670326796875,1.9570933140153052e-12
326.7348394847168,2.4138372381053304e-12
328.9683155093262,3.4734298515023167e-12
331.21636435140385,1.7965557072495843e-12
333.4805199917359,5.284640444016822e-12
335.75924844953613,3.1623466051969567e-12
338.05408370559087,4.661141689109291e-12
340.36502575989994,3.0293424192319956e-12
342.6913076220703,3.2547167911091835e-12
345.0329292921021,1.0014171597695742e-13
347.39142475078125,2.320578877328563e-12
349.76602700771485,5.1454190340000756e-12
352.1559690725098,3.538932747762189e-12
354.56355191634526,2.314583696992914e-12
356.986474568042,4.814351853242552e-12
359.42627100838627,5.764254870868768e-13
361.88294123737796,5.204926749924299e-12
364.3564852550171,1.1632870288321063e-12
366.84690306130375,3.812490606040707e-12
369.35419465623784,3.1405863210157113e-12
371.87836003981937,5.6177060182195623e-14
374.4201662024414,3.4476727804306382e-12
376.97884615371095,5.382339679116292e-12
379.5559338744141,5.452283449698868e-12
382.14989538376466,5.878163297246106e-12
384.76149767215577,5.800447996598799e-12
387.3915077299805,6.378649833414758e-12
390.03915856684574,5.91879729729884e-12
392.7044501827515,5.281087744558659e-12
395.3889165584839,2.9596206923655554e-12
398.09102371325685,1.0202908756410627e-12
400.81230562785646,3.4954121793996977e-12
403.5512283214966,6.54140787734183e-13
406.3093257749634,5.459166804899058e-12
409.08659798825687,5.066815558488229e-12
411.8822779709839,2.0912077185609424e-12
414.6978997039307,1.1524068867414834e-13
417.5319292063111,6.514096500257205e-12
420.3859004589112,1.5631877615915304e-12
423.2590464713379,3.209641916733746e-12
426.1513672435913,4.237260235007269e-12
429.06439675645754,1.4677089636534113e-13
431.99660102915044,6.531637953831884e-12
434.9495140424561,5.444511919634137e-13
437.9223688059815,5.4753759961769244e-12
440.9151653197266,4.089379120061252e-12
443.9286705740845,3.157461643441983e-13
446.9628845690552,8.3119844698036e-12
450.0178073046387,1.4534981658207612e-12
453.093438780835,3.1841068893782024e-13
456.18977899764405,7.573245026221921e-12
459.3083619358521,7.308790960304945e-12
462.4476536146729,1.5962722752956693e-12
465.6076540341065,5.984078149842578e-13
468.789897174939,2.0567909425599925e-12
471.99438303717045,4.339844431861713e-12
475.22034463040774,6.6233420085957046e-12
478.46854894504395,7.8339243489646e-12
481.7382289906861,7.525949714685133e-12
485.03091874812014,6.703721833836633e-12
488.34585122695313,4.568771503197064e-12
491.68379341757816,2.051905980805019e-12
495.0439783296021,4.79836470568082e-13
498.42793994381105,7.243066020328938e-13
501.834144279419,6.8429432438533786e-12
505.26412531721195,8.008006622414567e-12
508.7171160667969,1.1248734659407234e-12
512.19465050896,1.9668632375252522e-12
515.6951946629151,8.616406404624906e-12
519.2195155190552,1.4388432805558404e-13
522.7683800677735,6.7294789049083115e-12
526.3410213186768,2.8397170856525687e-12
529.9389732525512,5.909915548653434e-12
533.5607018886109,2.1951241777121972e-12
537.2077412076417,8.16432539857372e-12
540.8793242192505,5.659894324285243e-13
544.5754509234375,6.3448991885622135e-12
548.2976553009888,6.926209637404064e-12
552.0451703615113,4.725090279356217e-13
555.8179961050049,5.382339679116292e-13
559.6168995218628,5.9718657454551434e-12
563.441880612085,7.240179452019181e-12
567.2929393756714,5.69719766859595e-12
571.1700758126221,3.930617863024612e-12
575.0740569133301,3.1590159494549293e-12
579.0041156874024,2.8881226157700335e-12
582.961786115625,3.838025633396251e-12
586.9463012076051,6.3049313196578845e-12
590.9576609633423,6.822737265685079e-12
594.99663237323,3.767193687949134e-12
599.0632154372681,1.7932250515075569e-12
603.1574101554565,5.144752902851671e-13
607.2799835181885,7.365856195351681e-12
611.430935525464,5.233570389305734e-13
615.6094991868897,1.5580807561204216e-12
619.817208483252,5.725841307977386e-12
624.0532964241578,3.0064719164700743e-13
628.31853,6.922656937945901e-12


==> figures/energy_drift_gamma025.csv <==
t,drift
0.002300971179199219,1.3322622968053479e-15
0.003067961572265625,3.5526994581475945e-15
0.0038349519653320314,7.549486348563638e-15
0.004601942358398438,1.199036067124813e-14
0.005368932751464844,1.820758472300642e-14
0.00613592314453125,2.6645245936106958e-14
0.006902913537597657,3.6637213162147064e-14
0.007669903930664063,4.2188306065502684e-14
0.00843689432373047,4.9293704981797873e-14
0.009203884716796876,5.595501646582461e-14
0.009970875109863282,6.528085254346204e-14
0.010737865502929688,7.638303835017328e-14
0.011504855895996095,8.770726787301874e-14
0.0122718462890625,1.0125193455720644e-13
0.013038836682128907,1.1568477610593104e-13
0.013805827075195313,1.1968156299634709e-13
0.01457281746826172,1.2456652475130003e-13
0.015339807861328126,1.2967353022238718e-13
0.016106798254394532,1.341144045450717e-13
0.01687378864746094,1.405536723129642e-13
0.017640779040527344,1.4721498379699095e-13
0.018407769433593752,1.53210164132615e-13
0.019174759826660157,1.5920534446823907e-13
0.019941750219726564,1.6719891824907115e-13
0.02070874061279297,1.7252796743629255e-13
0.021475731005859377,1.783011040557824e-13
0.02224272139892578,1.856285466882118e-13
0.02300971179199219,1.9362212046904388e-13
0.023776702185058594,1.9917321337239952e-13
0.024543692578125,2.0605656857256046e-13
0.02531068297119141,2.1338401120498987e-13
0.026077673364257814,2.198232789728824e-13
0.026844663757324222,2.2715072160531182e-13
0.027611654150390626,2.353663391022781e-13
0.028378644543457034,2.438040003153787e-13
0.02914563493652344,2.504653117994054e-13
0.029912625329589847,2.604572790254455e-13
0.03067961572265625,2.715594648321567e-13
0.031446606115722656,2.7910895118072036e-13
0.032213596508789064,2.9154339928423697e-13
0.03298058690185547,2.999810604973375e-13
0.03374757729492188,3.0864076542657225e-13
0.03451456768798828,3.161902517751359e-13
0.03528155808105469,3.270703938657129e-13
0.036048548474121096,3.355080550788134e-13
0.036815538867187504,3.441677600080482e-13
0.03758252926025391,3.541597272340883e-13
0.03834951965332031,3.6104308243424926e-13
0.03911651004638672,3.7081300594415515e-13
0.03988350043945313,3.8524584749287976e-13
0.04065049083251954,3.9235124640917494e-13
0.04141748122558594,4.0234321363521504e-13
0.042184471618652346,4.143335743064632e-13
0.042951462011718754,4.2010671092595303e-13
0.04371845240478516,4.2787824099065087e-13
0.04448544279785156,4.360938584876172e-13
0.04525243319091797,4.436433448361808e-13
0.04601942358398438,4.5252509348154984e-13
0.046786413977050786,4.591864049655766e-13
0.04755340437011719,4.671799787464087e-13
0.048320394763183595,4.733972027981669e-13
0.04908738515625,4.789482957015225e-13
0.04985437554931641,4.900504815082338e-13
0.05062136594238282,4.964897492761263e-13
0.05138835633544922,5.08036022515106e-13
0.05215534672851563,5.122548531216563e-13
0.052922337121582036,5.206925143347568e-13
0.053689327514648444,5.280199569671862e-13
0.054456317907714845,5.2979630669626e-13
0.05522330830078125,5.369017056125552e-13
0.05599029869384766,5.382339679093605e-13
0.05675728908691407,5.397882739223001e-13
0.05752427947998047,5.437850608127162e-13
0.05829126987304688,5.448952793933873e-13
0.059058260266113285,5.480038914192665e-13
0.05982525065917969,5.555533777678301e-13
0.060592241052246094,5.577738149291723e-13
0.0613592314453125,5.548872466194273e-13
0.06212622183837891,5.599942520905146e-13
0.06289321223144531,5.622146892518568e-13
0.06366020262451172,5.595501646582461e-13
0.06442719301757813,5.588840335098434e-13
0.06519418341064454,5.537770280387562e-13
0.06596117380371094,5.531108968903536e-13
0.06672816419677735,5.448952793933873e-13
0.06749515458984376,5.36679661896421e-13
0.06826214498291017,5.275758695349178e-13
0.06902913537597656,5.195822957540857e-13
0.06979612576904297,5.093682848119113e-13
0.07056311616210938,4.978220115729316e-13
0.07133010655517578,4.893843503598311e-13
0.07209709694824219,4.722869842174958e-13
0.0728640873413086,4.558557492235632e-13
0.07363107773437501,4.562998366558317e-13
0.07439806812744142,4.3942451422963056e-13
0.07516505852050782,4.234373666679664e-13
0.07593204891357422,4.1144700599671826e-13
0.07669903930664063,3.954598584350541e-13
0.07746602969970703,3.7369957425390007e-13
0.07823302009277344,3.5260542122114875e-13
0.07900001048583985,3.270703938657129e-13
0.07976700087890626,2.9220953043263964e-13
0.08053399127197267,2.819955194904653e-13
0.08130098166503907,2.571266232834321e-13
0.08206797205810547,2.3492225167000966e-13
0.08283496245117188,1.9939525708853372e-13
0.08360195284423828,1.5987147561664174e-13
0.08436894323730469,1.252326558997027e-13
0.0851359336303711,9.1926098479569e-14
0.08590292402343751,5.506684160128771e-14
0.08666991441650392,1.2656491819650805e-14
0.08743690480957032,2.997590167812033e-14
0.08820389520263673,7.549486348563638e-14
0.08897088559570313,1.1657295097046793e-13
0.08973787598876953,1.6520052480386315e-13
0.09050486638183594,2.1760284181154015e-13
0.09127185677490235,2.728917271289621e-13
0.09203884716796876,3.2995696217545783e-13
0.09280583756103516,3.9346146498984606e-13
0.09357282795410157,4.5430144321062363e-13
0.09433981834716798,5.158075525798039e-13
0.09510680874023437,5.881938040395611e-13
0.09587379913330078,6.52364438002352e-13
0.09664078952636719,7.218641211523643e-13
0.0974077799194336,7.995794217993429e-13
0.0981747703125,8.63972099478268e-13
0.09894176070556641,9.22147553105435e-13
0.09970875109863282,1.0069682526687087e-12
0.10047574149169923,1.0928991708126537e-12
0.10124273188476564,1.1746112583500483e-12
0.10200972227783203,1.2705341437200335e-12
0.10277671267089844,1.364014548212542e-12
0.10354370306396485,1.4359567122400308e-12
0.10431069345703126,1.5354322970681635e-12
0.10507768385009766,1.6393487562189805e-12
0.10584467424316407,1.7414888656407238e-12
0.10661166463623048,1.84429510621087e-12
0.10737865502929689,1.947989521645553e-12
0.10814564542236328,2.058789335996531e-12
0.10891263581542969,2.1773606804122067e-12
0.1096796262084961,2.298152461989225e-12
0.1104466166015625,2.41561358782423e-12
0.11121360699462891,2.544176899465946e-12
0.11198059738769532,2.6771810854303464e-12
0.11274758778076173,2.8106293588270157e-12
0.11351457817382814,2.9491846376947716e-12
0.11428156856689455,3.089072178859333e-12
0.11504855895996094,3.2342887692111163e-12
0.11581554935302735,3.3830580590210468e-12
0.11658253974609376,3.537600485450467e-12
0.11734953013916016,3.688146124989471e-12
0.11811652053222657,3.8493498629029184e-12
0.11965050131835939,4.1697589452846044e-12
0.1204174917114258,4.342286912720897e-12
0.12118448210449219,4.517257361034666e-12
0.1219514724975586,4.699111164548596e-12
0.122718462890625,4.8862940172497475e-12
0.12348545328369141,5.075475263396107e-12
0.12425244367675782,5.26798716528448e-12
0.12501943406982421,5.464939941495537e-12
0.12578642446289062,5.673661034661708e-12
0.12655341485595703,5.883714390124684e-12
0.12732040524902344,6.096432270181272e-12
0.12885438603515625,6.532526128668889e-12
0.12962137642822266,6.743467658996403e-12
0.13038836682128907,6.968175899724238e-12
0.13115535721435548,7.191329834439133e-12
0.13192234760742189,7.421145080638056e-12
0.1326893380004883,7.661840468927555e-12
0.1342233187866211,8.152112994151924e-12
0.13499030917968752,8.402578305951329e-12
0.13575729957275393,8.654597923763675e-12
0.13652428996582033,8.904397104414677e-12
0.13729128035888674,9.167740951749867e-12
0.13882526114501953,9.696427039865456e-12
0.13959225153808594,9.960214974632915e-12
0.14035924193115235,1.0225557215413313e-11
0.14112623232421875,1.0509329084632852e-11
0.14189322271728516,1.0798430003039613e-11
0.14342720350341798,1.1384625413633966e-11
0.14419419389648439,1.1683274211834497e-11
0.1449611842895508,1.1981034835170493e-11
0.1464951650756836,1.259209914197188e-11
0.14726215546875002,1.2896743120508036e-11
0.14802914586181642,1.321648607174132e-11
0.14879613625488283,1.3537561285271408e-11
0.15033011704101565,1.4183486455505867e-11
0.15109710743408203,1.4516107942274937e-11
0.15186409782714844,1.4860719789715253e-11
0.15339807861328125,1.554372626054413e-11
0.15416506900634766,1.5891668763726456e-11
0.15569904979248048,1.659932208704623e-11
0.15646604018554688,1.6955702251441664e-11
0.1572330305786133,1.732140825191473e-11
0.1587670113647461,1.806414448238371e-11
0.15953400175781252,1.8437177925489208e-11
0.16106798254394533,1.9203894877300686e-11
0.16183497293701174,1.9591805249387176e-11
0.16260196333007815,1.9990151676131975e-11
0.16413594411621094,2.0781515480434352e-11
0.16490293450927734,2.1177419426301676e-11
0.16643691529541016,2.2000535482011246e-11
0.16720390568847657,2.2413980881453173e-11
0.16873788647460938,2.3241759855201562e-11
0.1695048768676758,2.3660978391262977e-11
0.1710388576538086,2.4514070348650668e-11
0.17180584804687501,2.4952384644299627e-11
0.17333982883300783,2.5839005202823587e-11
0.17410681922607424,2.6273544755298266e-11
0.17564080001220705,2.7178594942261365e-11
0.17640779040527346,2.7630453904594513e-11
0.17794177119140625,2.8553489632564484e-11
0.17947575197753907,2.947341674850858e-11
0.18024274237060547,2.994215103326793e-11
0.1817767231567383,3.088050777765116e-11
0.1825437135498047,3.134990819355891e-11
0.18407769433593751,3.229537033685844e-11
0.18561167512207033,3.326037232717778e-11
0.18637866551513674,3.374620397807946e-11
0.18791264630126955,3.47105398372504e-11
0.18944662708740237,3.5690862843983e-11
0.19021361748046875,3.618735259325913e-11
0.19174759826660157,3.717877778579844e-11
0.19328157905273438,3.81737556777959e-11
0.1940485694458008,3.867157768936883e-11
0.1955825502319336,3.964812595292715e-11
0.19711653101806642,4.065798077390561e-11
0.19865051180419924,4.165584523421281e-11
0.19941750219726564,4.2162326950714975e-11
0.20095148298339846,4.317418016513864e-11
0.20248546376953128,4.419025221016885e-11
0.20401944455566406,4.520898877979267e-11
0.20555342534179688,4.6221952212797007e-11
0.2063204157348633,4.672843392929917e-11
0.2078543965209961,4.77154182475158e-11
0.20938837730712892,4.872349671876518e-11
0.21092235809326174,4.9714255780156095e-11
0.21245633887939455,5.070723527870835e-11
0.21399031966552737,5.170443360786715e-11
0.21552430045166018,5.2696969018987134e-11
0.21629129084472656,5.319900986116661e-11
0.21782527163085938,5.4182885567357365e-11
0.2193592524169922,5.514078215876041e-11
0.220893233203125,5.610378575563454e-11
0.22242721398925783,5.7048581767785666e-11
0.22396119477539064,5.7990269167910916e-11
0.22549517556152346,5.892018825108104e-11
0.22702915634765627,5.985032937796732e-11
0.2285631371337891,6.076204087641444e-11
0.23009711791992188,6.166020770817738e-11
0.2316310987060547,6.255459979676604e-11
0.2331650794921875,6.343433700008984e-11
0.23469906027832033,6.429631070612289e-11
0.23623304106445314,6.516583389850452e-11
0.23853401224365237,6.643237125533414e-11
0.24006799302978518,6.725570935475984e-11
0.241601973815918,6.806683504979817e-11
0.24313595460205079,6.885642250437146e-11
0.2446699353881836,6.962469376219588e-11
0.24620391617431642,7.038341714022652e-11
0.24850488735351564,7.14829776225232e-11
0.25003886813964843,7.220040086935288e-11
0.25157284892578125,7.289495361342074e-11
0.25310682971191406,7.356041863067502e-11
0.2546408104980469,7.42201105113098e-11
0.25694178167724613,7.516757104805454e-11
0.25847576246337894,7.577907944228819e-11
0.26000974324951176,7.63650528091664e-11
0.26231071442871096,7.721081732392166e-11
0.26384469521484377,7.775060559784397e-11
0.2653786760009766,7.82595297952236e-11
0.2676796471801758,7.899804719508604e-11
0.2692136279663086,7.946123038694204e-11
0.2707476087524414,7.990642803779116e-11
0.27304857993164067,8.05412510222189e-11
0.2745825607177735,8.093093774403446e-11
0.2768835318969727,8.148227229119574e-11
0.2784175126831055,8.183243523153941e-11
0.2807184838623047,8.232448410649286e-11
0.2822524646484375,8.262646356043541e-11
0.28455343582763676,8.304124122217414e-11
0.2860874166137696,8.329414901485102e-11
0.28838838779296877,8.365252757269165e-11
0.2899223685791016,8.386657771504505e-11
0.2922233397583008,8.416367220723264e-11
0.2937573205444336,8.43424173987207e-11
0.29605829172363285,8.458044826241658e-11
0.29835926290283205,8.477939943207284e-11
0.29989324368896486,8.490196756337894e-11
0.30219421486816406,8.505317933406635e-11
0.3044951860473633,8.518174264570806e-11
0.3060291668334961,8.525324072230329e-11
0.3083301380126953,8.534605499564739e-11
0.31063110919189457,8.541066971704245e-11
0.31293208037109377,8.545685480999837e-11
0.3144660611572266,8.54817237062054e-11
0.3167670323364258,8.550526034011563e-11
0.31906800351562503,8.550614851498017e-11
0.3213689746948242,8.549215976086371e-11
0.3236699458740235,8.547084356411482e-11
0.3259709170532227,8.546018546574038e-11
0.3275048978393555,8.545951933459198e-11
0.3298058690185547,8.545685480999837e-11
0.33210684019775394,8.545219189195955e-11
0.33440781137695313,8.54473069302046e-11
0.3367087825561524,8.545574459141769e-11
0.3390097537353516,8.549504632917346e-11
0.3413107249145508,8.555277769536835e-11
0.34361169609375003,8.562605212169264e-11
0.3459126672729492,8.57224190944949e-11
0.3482136384521485,8.584987218755595e-11
0.3505146096313477,8.599997373966268e-11
0.3535825712036133,8.625110518261048e-11
0.3558835423828125,8.647159459273178e-11
0.35818451356201175,8.672561260398933e-11
0.36048548474121095,8.701604578469289e-11
0.3627864559204102,8.734666887801676e-11
0.3650874270996094,8.771748188396091e-11
0.36815538867187503,8.828502562239998e-11
0.3704563598510742,8.875020720770119e-11
0.3727573310302735,8.926468249798418e-11
0.3758252926025391,9.002096339513735e-11
0.3781262637817383,9.064179762544865e-11
0.3804272349609375,9.131703256621283e-11
0.38349519653320313,9.228114638166763e-11
0.3857961677124024,9.305519077611153e-11
0.388864129284668,9.417073840596987e-11
0.3911651004638672,9.505202991530661e-11
0.3934660716430664,9.598972052854145e-11
0.39653403321533204,9.733996836635367e-11
0.39960199478759767,9.875349866326415e-11
0.4019029659667969,9.987259899258064e-11
0.40497092753906255,1.014360087978817e-10
0.40727189871826175,1.0266657507269758e-10
0.4103398602905274,1.043412287797819e-10
0.413407821862793,1.0610425588588764e-10
0.4157087930419922,1.074780403576101e-10
0.41877675461425784,1.0937340551853184e-10
0.42184471618652347,1.1131917460301605e-10
0.42414568736572267,1.1280842180712829e-10
0.4272136489379883,1.1483101801739495e-10
0.43028161051025393,1.1690646063210155e-10
0.43334957208251956,1.1902697812118338e-10
0.4364175336547852,1.211894618726146e-10
0.4394854952270508,1.234198910011829e-10
0.44178646640625,1.2510253828204806e-10
0.44485442797851565,1.273496206893264e-10
0.4479223895507813,1.296093595884244e-10
0.4509903511230469,1.3190284913237481e-10
0.45405831269531255,1.3417391226099567e-10
0.4571262742675782,1.3645963027488136e-10
0.46019423583984376,1.387155944308051e-10
0.4640291878051758,1.4150623985518002e-10
0.46709714937744146,1.4373600285259992e-10
0.4701651109497071,1.4593556790462555e-10
0.47323307252197266,1.4808894786369526e-10
0.4763010340942383,1.5021479440196431e-10
0.4793689956665039,1.5234263933367858e-10
0.483203947631836,1.5488126514024117e-10
0.48627190920410157,1.5685589990782284e-10
0.4893398707763672,1.5878812432562286e-10
0.49317482274169927,1.611129220335482e-10
0.4962427843139649,1.6292080197031306e-10
0.4993107458862305,1.6463964237690808e-10
0.5031456978515625,1.6672840761458273e-10
0.5062136594238281,1.6830003303738077e-10
0.5100486113891602,1.7019517615458638e-10
0.5131165729614258,1.7164934045154942e-10
0.5169515249267579,1.733555243663248e-10
0.5207864768920899,1.7496334291485272e-10
0.5238544384643555,1.7615127679617082e-10
0.5276893904296875,1.7756169848105543e-10
0.5315243423950196,1.7888197041718952e-10
0.5345923039672852,1.798503030632509e-10
0.5384272559326172,1.8094475654007646e-10
0.5422622078979492,1.8194572961240956e-10
0.5460971598632813,1.8285677497970829e-10
0.5499321118286133,1.8367989103541786e-10
0.553000073400879,1.8428784673019335e-10
0.556835025366211,1.849868403485839e-10
0.560669977331543,1.855961283056562e-10
0.564504929296875,1.8613369614241716e-10
0.568339881262207,1.866159750938607e-10
0.5721748332275391,1.8702964253701877e-10
0.5760097851928712,1.8741511042822778e-10
0.5806117275512696,1.877981358385593e-10
0.5844466795166016,1.8809678463675984e-10
0.5882816314819337,1.8832016061519089e-10
0.5921165834472657,1.885219983531569e-10
0.5959515354125977,1.8871095755558712e-10
0.6005534777709961,1.8889680814599147e-10
0.6043884297363281,1.890293682445236e-10
0.6089903720947266,1.8916348264906865e-10
0.6128253240600586,1.8926806523936787e-10
0.6166602760253906,1.8934911119575688e-10
0.6212622183837891,1.8942016518491983e-10
0.6250971703491212,1.894745658953727e-10
0.6296991127075195,1.8953074295555467e-10
0.634301055065918,1.895789264419558e-10
0.6381360070312501,1.8960734803762097e-10
0.6427379493896485,1.8962466744747946e-10
0.647339891748047,1.8960668190647256e-10
0.651174843713379,1.8958692001573661e-10
0.6557767860717774,1.8966174874807386e-10
0.6603787284301759,1.896373239392991e-10
0.6649806707885743,1.8959202702120772e-10
0.6695826131469726,1.895438435348066e-10
0.6741845555053712,1.8951364558941233e-10
0.6787864978637695,1.894770083762502e-10
0.683388440222168,1.8943726255106217e-10
0.6879903825805664,1.8938419410290608e-10
0.6925923249389649,1.8932513047441437e-10
0.6971942672973633,1.892558528349805e-10
0.7017962096557617,1.8921077796060525e-10
0.7071651424072266,1.8917169826656564e-10
0.711767084765625,1.891397239714423e-10
0.7163690271240235,1.89114410987803e-10
0.7217379598754883,1.8912795565448718e-10
0.7263399022338868,1.8917369666001084e-10
0.7317088349853517,1.8926917545794854e-10
0.7363107773437501,1.8944125933795258e-10
0.7416797100952149,1.89709932234475e-10
0.7462816524536133,1.90011023513553e-10
0.7516505852050782,1.9047642714257033e-10
0.757019517956543,1.9107905378815862e-10
0.7616214603149415,1.9167568525341127e-10
0.7669903930664063,1.925296653856635e-10
0.7723593258178711,1.935501783050164e-10
0.777728258569336,1.9475587568362524e-10
0.7830971913208008,1.961485338712191e-10
0.7884661240722657,1.9775213358914047e-10
0.7938350568237306,1.9957955337292514e-10
0.7992039895751953,2.0160370388920474e-10
0.8045729223266602,2.0381215068987572e-10
0.8099418550781251,2.0622465566567408e-10
0.8153107878295899,2.0883389137396734e-10
0.8206797205810548,2.1161343461253558e-10
0.826815643725586,2.150357944093124e-10
0.8321845764770508,2.182045802822639e-10
0.8383204996215821,2.2194623894284172e-10
0.8436894323730469,2.2533284970132092e-10
0.8498253555175782,2.2930943061356874e-10
0.855194288269043,2.3283548482578025e-10
0.8613302114135742,2.3688223155232645e-10
0.8666991441650391,2.403545511852335e-10
0.8728350673095704,2.4428161634878335e-10
0.8789709904541017,2.480701262334655e-10
0.8851069135986329,2.517309609813705e-10
0.8912428367431641,2.551597600459152e-10
0.896611769494629,2.580307852955307e-10
0.9027476926391602,2.610643465453565e-10
0.9096506061767579,2.6410345888808563e-10
0.9157865293212891,2.664617851971472e-10
0.9219224524658204,2.685483299976605e-10
0.9280583756103516,2.702922613441787e-10
0.9341942987548829,2.7174531542256106e-10
0.9410972122924806,2.7302606357722327e-10
0.9472331354370118,2.738605038624557e-10
0.9533690585815431,2.74441592267579e-10
0.9602719721191407,2.748632532845179e-10
0.966407895263672,2.7505398883667716e-10
0.9733108088012696,2.751263750881369e-10
0.9802137223388673,2.750821883886262e-10
0.9863496454833985,2.750755270771422e-10
0.9932525590209962,2.7511660516462704e-10
1.0001554725585937,2.753370945747483e-10
1.0070583860961915,2.757814040507329e-10
1.0139612996337892,2.765125940079629e-10
1.0208642131713868,2.775768495393942e-10
1.0277671267089845,2.790183573445376e-10
1.034670040246582,2.8087086806824544e-10
1.0415729537841798,2.8315347747010526e-10
1.0492428577148438,2.862185689276221e-10
1.0561457712524416,2.894273226694778e-10
1.0630486847900391,2.930168813845037e-10
1.0707185887207031,2.9747063424272395e-10
1.077621502258301,3.018171399860514e-10
1.085291406188965,3.069425750855777e-10
1.092961310119629,3.123486734422977e-10
1.0998642236572267,3.174132685636032e-10
1.1075341275878907,3.230913704725876e-10
1.1152040315185547,3.287681401192752e-10
1.1228739354492188,3.3431834484776626e-10
1.1305438393798828,3.397248872919185e-10
1.138213743310547,3.4487385902535506e-10
1.145883647241211,3.4970419802613896e-10
1.153553551171875,3.5422678443636086e-10
1.1619904454956056,3.5865478022350957e-10
1.1696603494262696,3.6229829556155605e-10
1.1773302533569336,3.655219262323927e-10
1.1857671476806642,3.685665896680252e-10
1.1934370516113282,3.7082499630482643e-10
1.2018739459350587,3.728886706025779e-10
1.2103108402587892,3.745666549654042e-10
1.2187477345825195,3.758835962457963e-10
1.2264176385131837,3.767890905201917e-10
1.234854532836914,3.7755713973429994e-10
1.2432914271606446,3.781317888716553e-10
1.251728321484375,3.785476767519747e-10
1.2609322062011719,3.788549852551045e-10
1.2693691005249024,3.790470530695606e-10
1.2778059948486329,3.7918805082930586e-10
1.2870098795654297,3.792950759004825e-10
1.2954467738891602,3.793534733978258e-10
1.3046506586059572,3.7931728027209597e-10
1.3130875529296875,3.7926665430481737e-10
1.3222914376464845,3.791691771134344e-10
1.3314953223632813,3.7910123173629736e-10
1.3399322166870118,3.790166330804502e-10
1.3491361014038086,3.7892004406393183e-10
1.3583399861206056,3.7881190877417446e-10
1.3683108612304689,3.7873596982325654e-10
1.3775147459472656,3.787428531784567e-10
1.3867186306640626,3.7892115428251253e-10
1.3959225153808594,3.7930950874203127e-10
1.4058933904907227,3.800631251145908e-10
1.4150972752075197,3.811626855968875e-10
1.425068150317383,3.8284733127119785e-10
1.4350390254272463,3.851441514708903e-10
1.444242910144043,3.8785441707002463e-10
1.4542137852539063,3.914979324080711e-10
1.4641846603637696,3.9579803101472653e-10
1.4741555354736329,4.007462752287777e-10
1.4841264105834961,4.062875982086234e-10
1.494864276086426,4.1283233674167967e-10
1.5048351511962892,4.1924007430188114e-10
1.5148060263061525,4.2579857954533775e-10
1.5255438918090822,4.32730340275616e-10
1.5355147669189455,4.3891825455684455e-10
1.546252632421875,4.4508107789814997e-10
1.5569904979248048,4.5054579579592936e-10
1.5677283634277346,4.5517562932104405e-10
1.5784662289306641,4.588271382328714e-10
1.589204094433594,4.61516309678973e-10
1.5999419599365234,4.6329599006378877e-10
1.6106798254394532,4.6428697116889585e-10
1.621417690942383,4.6469064664482787e-10
1.632922546838379,4.647150714536026e-10
1.6436604123413088,4.6470130474320233e-10
1.6551652682373048,4.6500284010971257e-10
1.6666701241333008,4.659469699907153e-10
1.6781749800292969,4.67772835468487e-10
1.6896798359252931,4.707027023028781e-10
1.7011846918212892,4.748318272481102e-10
1.7126895477172852,4.801204644789951e-10
1.7241944036132815,4.865566236348617e-10
1.7356992595092775,4.939302513602471e-10
1.74797110579834,5.025020269778928e-10
1.759475961694336,5.109663334369294e-10
1.7717478079833986,5.200430364650642e-10
1.7840196542724611,5.288028831102755e-10
1.7962915005615236,5.369578826727371e-10
1.808563346850586,5.442668956767275e-10
1.8208351931396485,5.505842614444622e-10
1.833107039428711,5.557918527189583e-10
1.8453788857177735,5.59865910822589e-10
1.8584177223999025,5.631073049907164e-10
1.870689568688965,5.652924372011933e-10
1.8837284053710939,5.668449668644038e-10
1.896767242053223,5.678437194995755e-10
1.9098060787353517,5.684434595768541e-10
1.9228449154174807,5.688111639707723e-10
1.9358837520996095,5.690378706049454e-10
1.9489225887817385,5.691557758182127e-10
1.9627284158569338,5.691175842990375e-10
1.9757672525390626,5.688282613369146e-10
1.9895730796142579,5.687241228340478e-10
2.0026119162963867,5.685755755879539e-10
2.016417743371582,5.684396848336798e-10
2.0302235704467773,5.684130395877437e-10
2.0440293975219728,5.687065813804731e-10
2.0578352245971683,5.6955167976408e-10
2.0724080420654296,5.712751830887139e-10
2.086213869140625,5.740254165567523e-10
2.100786686608887,5.782915424748392e-10
2.114592513684082,5.836987510501399e-10
2.1291653311523437,5.908097010593384e-10
2.1437381486206055,5.991347861083588e-10
2.1583109660888673,6.083658095192069e-10
2.1736507739501953,6.183864203846284e-10
2.188223591418457,6.276252153255412e-10
2.202796408886719,6.359773897079301e-10
2.218136216748047,6.432875129305011e-10
2.233476024609375,6.487322468938283e-10
2.2488158324707035,6.521752567562056e-10
2.2641556403320315,6.539151913158335e-10
2.2794954481933596,6.544358838301682e-10
2.2948352560546876,6.543899207809284e-10
2.3109420543090824,6.547480772950529e-10
2.3262818621704104,6.563092666631926e-10
2.3423886604248048,6.598568591158691e-10
2.3584954586791995,6.657394632874131e-10
2.374602256933594,6.7389646124332e-10
2.3907090551879886,6.83982352961285e-10
2.406815853442383,6.953756380798481e-10
2.423689642089844,7.078784756479341e-10
2.4397964403442383,7.193889998486162e-10
2.4566702289916993,7.302347251631923e-10
2.4735440176391603,7.393331884755083e-10
2.4904178062866213,7.463584296102791e-10
2.5072915949340824,7.513677358462672e-10
2.5249323739746097,7.547321422331329e-10
2.5418061626220703,7.566634784760685e-10
2.559446941662598,7.577768056687654e-10
2.5763207303100586,7.583112648935005e-10
2.593961509350586,7.585728323911066e-10
2.61236927878418,7.586128002600108e-10
2.630010057824707,7.583527870684176e-10
2.6476508368652345,7.582102350026594e-10
2.6660586062988285,7.579944085105769e-10
2.684466375732422,7.579080335050008e-10
2.7021071547729494,7.583743253088827e-10
2.7212819145996097,7.59968155103294e-10
2.7396896840332032,7.632266466375638e-10
2.7580974534667972,7.687644169179514e-10
2.777272213293457,7.770193361526735e-10
2.7964469731201174,7.876541199369221e-10
2.814854742553711,7.992980924110009e-10
2.8347964927734375,8.123300601546347e-10
2.8539712526000978,8.237431071639338e-10
2.873146012426758,8.330656125858292e-10
2.8930877626464846,8.396298909659053e-10
2.913029512866211,8.430058436260101e-10
2.9329712630859377,8.43980171452407e-10
2.9529130133056642,8.439488632884321e-10
2.972854763525391,8.448894404699767e-10
2.9927965137451173,8.483166852285085e-10
3.01350525435791,8.555415436640839e-10
3.0342139949707034,8.665109473285468e-10
3.0549227355834963,8.803253971278376e-10
3.075631476196289,8.955573740109292e-10
3.0971072072021486,9.108608489706162e-10
3.1178159478149414,9.236363562221149e-10
3.139291678820801,9.338394870221988e-10
3.1607674098266605,9.407377191513406e-10
3.1822431408325196,9.44738502828647e-10
3.203718871838379,9.467702028312753e-10
3.225961593237305,9.477229924172072e-10
3.2482043146362307,9.481015769532162e-10
3.2704470360351565,9.481477620461719e-10
3.2926897574340823,9.479730136415743e-10
3.314932478833008,9.477267671603815e-10
3.337942190625,9.475944291055656e-10
3.360184912023926,9.482896479807817e-10
3.383194623815918,9.508169495578216e-10
3.4062043356079106,9.563325154665957e-10
3.429981037792969,9.659532255992594e-10
3.452990749584961,9.786081631128972e-10
3.47676745177002,9.938887675698222e-10
3.5005441539550786,1.0089848536986397e-09
3.524320856140137,1.021364234960555e-09
3.548864548718262,1.0296868775286982e-09
3.5726412509033207,1.0331762945277474e-09
3.5971849434814454,1.033678335369927e-09
3.6217286360595704,1.0341654992831253e-09
3.6462723286376955,1.0378345496485274e-09
3.671583011608887,1.046970316305154e-09
3.6968936945800785,1.061566137941521e-09
3.72220437755127,1.0795969758664847e-09
3.747515060522461,1.097991521398476e-09
3.7728257434936525,1.113807695298717e-09
3.7989034168579106,1.1255895569205149e-09
3.824981090222168,1.132628786809402e-09
3.851058763586426,1.1360471498192885e-09
3.8771364369506838,1.1374169375041204e-09
3.903981100708008,1.1379001046304286e-09
3.9300587740722657,1.1379978038655276e-09
3.95690343782959,1.13775355577778e-09
3.9845150919799806,1.137469117777412e-09
4.011359755737305,1.137999802258973e-09
4.038971409887695,1.1409176787326927e-09
4.0665830640380864,1.1482808704034197e-09
4.094194718188477,1.1608616453158687e-09
4.121806372338868,1.1776690223649328e-09
4.150185016882324,1.1960198252848458e-09
4.178563661425781,1.211189851971136e-09
4.206942305969238,1.2203609235786278e-09
4.236087940905762,1.2234417801399903e-09
4.265233575842285,1.2235581310472446e-09
4.294379210778809,1.2263079204278508e-09
4.323524845715332,1.235689489478238e-09
4.352670480651856,1.252315012723788e-09
4.382583105981445,1.2738781220850149e-09
4.412495731311036,1.2949025533909e-09
4.443175347033692,1.3114663484833649e-09
4.473087972363282,1.3211945277746374e-09
4.503767588085938,1.3257755116822027e-09
4.534447203808594,1.327383996361879e-09
4.565893809924317,1.3278596140018385e-09
4.596573425646973,1.327436842766319e-09
4.628020031762696,1.3271097723724532e-09
4.659466637878419,1.3272541007879404e-09
4.691680234387207,1.3301109152397233e-09
4.723893830895997,1.338815028912185e-09
4.756107427404785,1.3545099669434164e-09
4.788321023913575,1.3749846180081533e-09
4.82130161081543,1.3949805428209049e-09
4.854282197717286,1.4081395195701674e-09
4.887262784619141,1.4128031037401344e-09
4.921010361914063,1.4130673357623342e-09
4.953990948815918,1.4168858215486945e-09
4.988505516503906,1.4303794181781714e-09
5.022253093798828,1.4523613019880272e-09
5.056767661486817,1.4774984270041505e-09
5.091282229174805,1.4979482091726805e-09
5.125796796862793,1.51016594260925e-09
5.161078354943848,1.5154095049657597e-09
5.196359913024903,1.516925397415808e-09
5.231641471105958,1.5171858546948335e-09
5.267690019580079,1.516885429546904e-09
5.303738568054199,1.5166602772187438e-09
5.339787116528321,1.5188631729265114e-09
5.376602655395508,1.5278248573096887e-09
5.412651203869629,1.5454637880756754e-09
5.450233733129883,1.569531106467464e-09
5.487049271997071,1.5901269934012101e-09
5.524631801257325,1.6009569536119409e-09
5.562214330517579,1.6026118454282893e-09
5.600563850170899,1.604902892491362e-09
5.638913369824219,1.6178908955792014e-09
5.677262889477539,1.642420064900549e-09
5.716379399523926,1.6706229475053377e-09
5.755495909570313,1.6918951795984286e-09
5.7946124196166995,1.7025170848471415e-09
5.833728929663087,1.705948770479996e-09
5.87361243010254,1.7067043852460007e-09
5.914262920935059,1.7065089867758026e-09
5.954146421374512,1.7061583797480268e-09
5.994796912207032,1.7084618612592031e-09
6.036214393432617,1.7194066180711753e-09
6.077631874658204,1.7414879774658592e-09
6.1190493558837895,1.7679122899044127e-09
6.160466837109375,1.7865621857099586e-09
6.2026513087280275,1.7921055070832495e-09
6.245602770739747,1.7931146957730794e-09
6.287787242358399,1.8046982723563697e-09
6.330738704370118,1.8312484835819713e-09
6.374457156774903,1.862621484322008e-09
6.417408618786622,1.8842389943936876e-09
6.461894061584473,1.8937087147993804e-09
6.505612513989258,1.895988215589214e-09
6.55009795678711,1.8962770944639046e-09
6.594583399584962,1.8958132451409005e-09
6.639835832775879,1.896942337437443e-09
6.685088265966797,1.9068226166742677e-09
6.7311076895507815,1.930504023087415e-09
6.777127113134766,1.959816014054294e-09
6.823146536718751,1.978378868723115e-09
6.869932950695802,1.9818320925964347e-09
6.916719364672852,1.985606613727e-09
6.964272769042969,2.0066610209345637e-09
7.011826173413087,2.0407040973611146e-09
7.059379577783203,2.0692098475947102e-09
7.107699972546388,2.0826221762240816e-09
7.156787357702637,2.0858542445561316e-09
7.205107752465821,2.0861628853215583e-09
7.254962128015137,2.085649742293572e-09
7.304049513171387,2.0879454522746836e-09
7.353903888720704,2.1027710891572496e-09
7.404525254663087,2.132734112299834e-09
7.455146620605469,2.1612960395936117e-09
7.505767986547852,2.1715520167981355e-09
7.557156342883301,2.173038599477654e-09
7.6093116896118165,2.1909000180472074e-09
7.660700045947266,2.2264838558200138e-09
7.713622383068848,2.2589120082991203e-09
7.765777729797364,2.272921634524893e-09
7.819467057312012,2.2758339599057095e-09
7.872389394433594,2.2757708994903275e-09
7.926078721948243,2.2754804663096238e-09
7.980535039855957,2.282082714165159e-09
8.034991357763673,2.3070331004160133e-09
8.090214666064453,2.3416006441000735e-09
8.145437974365235,2.3599498927139734e-09
8.200661282666017,2.3615512719947333e-09
8.256651581359863,2.3766187144841695e-09
8.313408870446779,2.41476293834772e-09
8.370166159533692,2.449335811080967e-09
8.427690439013672,2.4632197605634075e-09
8.485214718493653,2.46546662092697e-09
8.542738997973633,2.4649170627295376e-09
8.60103026784668,2.465753057320783e-09
8.660088528112794,2.4805929050011817e-09
8.719146788378907,2.5155485811010443e-09
8.778972039038086,2.545343295106799e-09
8.838797289697267,2.550650139922407e-09
8.899389530749513,2.56062012482055e-09
8.959981771801758,2.5983899829786977e-09
9.021341003247072,2.637386632668487e-09
9.082700234692384,2.6527660465790917e-09
9.144826456530762,2.6550173478169767e-09
9.207719668762207,2.6550104644617765e-09
9.270612880993653,2.6577098499188204e-09
9.334273083618164,2.6809047585499175e-09
9.397933286242676,2.7206485853444983e-09
9.461593488867187,2.7403296521677716e-09
9.526787672277832,2.7431371729145727e-09
9.591981855688477,2.772381884635463e-09
9.657176039099122,2.8179579116780257e-09
9.723137212902833,2.8412831599704936e-09
9.789865377099611,2.84510875115577e-09
9.856593541296387,2.8448642810243065e-09
9.924088695886232,2.8473822567652687e-09
9.991583850476076,2.872529151704902e-09
10.059845995458986,2.914545151846684e-09
10.128875130834961,2.930848933747556e-09
10.197904266210939,2.9371192262474703e-09
10.26770039197998,2.977737683239904e-09
10.33826350814209,3.0209065343558555e-09
10.4088266243042,3.034019326012162e-09
10.47938974046631,3.0354979151178997e-09
10.55148683741455,3.0352954112487856e-09
10.623583934362793,3.0509437200996288e-09
10.695681031311036,3.0943110782978043e-09
10.76931210904541,3.1203956638506724e-09
10.842943186779786,3.124764373965613e-09
10.91657426451416,3.163735266584331e-09
10.991739323034668,3.210785885945741e-09
11.066904381555176,3.2244662213404866e-09
11.142069440075684,3.2249143055596454e-09
11.218001488989259,3.225522039210705e-09
11.294700528295898,3.249086206541733e-09
11.372166557995607,3.296065327826548e-09
11.449632587695314,3.31063961122245e-09
11.527865607788087,3.3255784904002447e-09
11.606865618273927,3.3792908653331133e-09
11.686632619152833,3.4110633227184756e-09
11.76639962003174,3.414936209215289e-09
11.846933611303712,3.414286287258164e-09
11.927467602575684,3.428061213275983e-09
12.008768584240723,3.4761085868791195e-09
12.090836556298829,3.5001867854129986e-09
12.17367151875,3.5110418365636525e-09
12.257273471594239,3.5660676000774555e-09
12.340875424438478,3.60058718231883e-09
12.425244367675782,3.604438086487746e-09
12.509613310913087,3.6040634987386277e-09
12.595516234936524,3.624131587759123e-09
12.681419158959962,3.6756299647984175e-09
12.768089073376466,3.6900152889918893e-09
12.855525978186035,3.715841637702893e-09
12.942962882995607,3.774523351002846e-09
13.03193376859131,3.79352829471049e-09
13.120904654187013,3.794049209268541e-09
13.210642530175782,3.79913600876146e-09
13.301147396557617,3.845350633531625e-09
13.391652262939454,3.879462099422745e-09
13.482924119714356,3.890954416038704e-09
13.575729957275392,3.952249361833841e-09
13.668535794836426,3.982502374069697e-09
13.761341632397462,3.984181024563671e-09
13.85568145074463,3.987296741988467e-09
13.950021269091797,4.031955728483395e-09
14.045895068225098,4.069596135155037e-09
14.1417688673584,4.083056647270809e-09
14.238409656884766,4.1472437124685944e-09
14.3358174368042,4.1732194966005566e-09
14.433225216723633,4.173813463541215e-09
14.5321669774292,4.182627044765731e-09
14.631875728527833,4.238660220619635e-09
14.731584479626466,4.259651123324384e-09
14.832060221118166,4.294508434057999e-09
14.933302953002931,4.354561489348797e-09
15.035312675280762,4.363838031721452e-09
15.138089387951661,4.363464554190915e-09
15.241633091015625,4.399740946314344e-09
15.345943784472658,4.447951966136271e-09
15.451021468322756,4.4622946579362456e-09
15.55686614256592,4.531568744670665e-09
15.662710816809083,4.5528860516381315e-09
15.77008947183838,4.552799454588839e-09
15.877468126867678,4.578264316129977e-09
15.986380762683106,4.635596003635833e-09
16.095293398498537,4.64773002659142e-09
16.205740015100098,4.718397659688299e-09
16.31618663170166,4.7427236590093835e-09
16.42740023869629,4.7426084183207105e-09
16.540147826477053,4.772918273747897e-09
16.652895414257813,4.826618214232661e-09
16.767176982824708,4.8449108416989475e-09
16.881458551391603,4.917686113749372e-09
16.996507110351562,4.932167804915646e-09
17.113089650097656,4.9329889225779105e-09
17.22967218984375,4.984472200644508e-09
17.347788710375976,5.017431481692608e-09
17.465905230908206,5.064008925894936e-09
17.585555732226563,5.118867046403057e-09
17.70597322393799,5.12102597745503e-09
17.82715770604248,5.139166060888332e-09
17.948342188146974,5.2034375026982474e-09
18.071060651037598,5.221370863431828e-09
18.19454610432129,5.298229963509393e-09
18.31879854799805,5.311017017034131e-09
18.444584972460937,5.315585122406161e-09
18.57037139692383,5.381891372830731e-09
18.69769180217285,5.4007397757185e-09
18.825012207421878,5.4770688574456525e-09
18.953866593457033,5.500721620219419e-09
19.083487969885255,5.502616763336625e-09
19.213876336706544,5.5660284518776685e-09
19.345031693920898,5.5890512766287615e-09
19.476954041528323,5.665569095514629e-09
19.610410369921876,5.690650265514286e-09
19.744633688708497,5.693634755102846e-09
19.879623997888185,5.761789741507949e-09
20.015381297460937,5.783011347633762e-09
20.15190558742676,5.865504140877085e-09
20.289963858178712,5.880575136065979e-09
20.428022128930664,5.891237231227312e-09
20.568381370861818,5.963073924489637e-09
20.70874061279297,5.992008663182804e-09
20.849866845117187,6.0665875963393865e-09
20.99252705822754,6.069648468966297e-09
21.13595426173096,6.109321241771715e-09
21.280915446020508,6.155581163459971e-09
21.42587663031006,6.225951702064662e-09
21.572371795385745,6.2596619349607274e-09
21.719633950854494,6.265054488650764e-09
21.868430087109378,6.340238935021244e-09
22.017993213757325,6.371485592886801e-09
22.16832333079834,6.4470575055419355e-09
22.319420438232424,6.449027255347762e-09
22.47205152645264,6.506502605137958e-09
22.626216595458985,6.539654842175379e-09
22.780381664465335,6.627518428824555e-09
22.936080714257812,6.6383641541391314e-09
23.093313744836426,6.674125626884846e-09
23.250546775415042,6.724445617922616e-09
23.409313786779787,6.806538066345748e-09
23.569614778930667,6.8282601590077274e-09
23.73068276147461,6.853520962373737e-09
23.89328472480469,6.913925290823459e-09
24.055886688134766,6.991933245088303e-09
24.220789622644045,7.018205013493872e-09
24.386459547546387,7.044183684194144e-09
24.552896462841797,7.103822849998068e-09
24.720867358923343,7.187453395242863e-09
24.889605245397952,7.207886968220114e-09
25.059877112658693,7.24558688260768e-09
25.230915970312502,7.295405720978135e-09
25.403488808752442,7.388373204486373e-09
25.57682863758545,7.39721431913169e-09
25.751702447204593,7.459215141900417e-09
25.928110237609864,7.499741006663222e-09
26.105285018408203,7.585809813954887e-09
26.28322678959961,7.589194426319921e-09
26.463469531970215,7.670719997135763e-09
26.64371227434082,7.731173619290468e-09
26.826255987890626,7.777001665950842e-09
27.0095666918335,7.805995690316217e-09
27.193644386169435,7.864280833539153e-09
27.38002305168457,7.96053678448334e-09
27.567168707592774,7.966388968665775e-09
27.755081353894045,8.046217903446635e-09
27.945294971374512,8.105279977632325e-09
28.13627557924805,8.156225021731013e-09
28.328023177514652,8.191488006334005e-09
28.52207174696045,8.248384932243671e-09
28.71688730679932,8.34408644002867e-09
28.91323684742432,8.349926411806718e-09
29.11112036883545,8.431228606644128e-09
29.30977088063965,8.518630786451178e-09
29.50995537322998,8.534833094373777e-09
29.71167384660645,8.612913434890079e-09
29.914926300769046,8.67878314736873e-09
30.11894574532471,8.724414241252894e-09
30.325266161059574,8.781728831392608e-09
30.532353567187503,8.841065795698873e-09
30.740974954101564,8.914313354733516e-09
30.95113032180176,8.95301157766882e-09
31.162819670288087,9.016272942614041e-09
31.37604299956055,9.104011962738467e-09
31.590033319226077,9.13306349642632e-09
31.806324610070803,9.200734649573967e-09
32.02338289130859,9.29357157137712e-09
32.24197515333252,9.321257758254463e-09
32.462868386535646,9.391280354355972e-09
32.684528610131835,9.483311923600705e-09
32.90772281451416,9.517674742978488e-09
33.13245099968262,9.588535110020972e-09
33.35948015603027,9.672832452545318e-09
33.587276302770995,9.724182060294801e-09
33.81660643029785,9.798578251473006e-09
34.048237529003906,9.863012673370564e-09
34.28063561810303,9.935947372809174e-09
34.51456768798828,1.0019587910021193e-08
34.750800729052735,1.005287537168174e-08
34.98856775090332,1.0138600233257111e-08
35.227101763146976,1.0235671306683227e-08
35.467936746569826,1.0249642297302393e-08
35.71030571077881,1.0331921040403362e-08
35.95497564616699,1.0432212191800855e-08
36.20041257194824,1.0480254014311088e-08
36.44815046890869,1.0567812068806866e-08
36.69665535626221,1.0621584173499374e-08
36.94746121479493,1.0707174698626485e-08
37.20056804450684,1.0806644510317999e-08
37.454441864611816,1.082742047470553e-08
37.710616655896,1.0915687292743207e-08
37.96832542796631,1.1001496308886993e-08
38.22756818082276,1.1081795532258627e-08
38.489111904858405,1.1181244249797106e-08
38.75218960968018,1.1202299323135818e-08
39.01680129528809,1.1293697179614704e-08
39.283713952075196,1.1380609530983963e-08
39.55216058964844,1.1464328227584063e-08
39.822141208007814,1.1566056667956092e-08
40.094422797546386,1.1597862875986307e-08
40.36823836787109,1.1701274851814067e-08
40.644354909375004,1.1759819564141166e-08
40.92200543166504,1.184623076284311e-08
41.20195692513428,1.1949994900004658e-08
41.48344239938965,1.2024524095368826e-08
41.767228844824224,1.2131303808239194e-08
42.052549271044924,1.2163659352423125e-08
42.34017066844483,1.227646799627397e-08
42.629326046630865,1.2329434526364344e-08
42.9207823959961,1.242157556316113e-08
43.21377272614746,1.2518633980095426e-08
43.50906402747803,1.2604270690315494e-08
43.80665629998779,1.2708345022548481e-08
44.105782553283696,1.2785114861052161e-08
44.407209777758794,1.2894597290035314e-08
44.71093797341309,1.2948431344924625e-08
45.016967140246585,1.3072042637609116e-08
45.32453028786622,1.311235200974869e-08
45.634394406665045,1.3241104502636553e-08
45.94579250625,1.3287026695832568e-08
46.26025856740723,1.3410163925183113e-08
46.57625860935059,1.3470402609020598e-08
46.894559622473146,1.3585211866753813e-08
47.215161606774906,1.3657955830640262e-08
47.53806456225586,1.3767573706290258e-08
47.86250149852295,1.3846680332862533e-08
48.19000639636231,1.3955553473888616e-08
48.519045274987796,1.4036984898168816e-08
48.85038512479248,1.4149392975155754e-08
49.18479293616944,1.4228020431388612e-08
49.52073472833252,1.4350309453743523e-08
49.85897749167481,1.4422142150218958e-08
50.20028821658936,1.4559398695391045e-08
50.54313292229004,1.4622162238324693e-08
50.88827859916992,1.4770879569905048e-08
51.23649223762207,1.4833808091319784e-08
51.58623985686035,1.497814050359392e-08
51.9390554376709,1.5053504805374472e-08
52.29417198966065,1.517469693177168e-08
52.651589512829595,1.526048107901926e-08
53.01130800717774,1.5364615141011886e-08
53.37332747270508,1.5452610177541015e-08
53.73841489980469,1.5554096812306177e-08
54.1058032980835,1.5681318979902442e-08
54.47549266754151,1.576180338773333e-08
54.84748300817871,1.5922413380749834e-08
55.22254131038819,1.600635345493492e-08
55.59990058377686,1.6122806058211243e-08
55.9803278187378,1.620930607439964e-08
56.363056024877935,1.6312291504248707e-08
56.74808520219727,1.6457505652119614e-08
57.1354153506958,1.6545653676769157e-08
57.526580451159674,1.669062224429002e-08
57.919279532409675,1.6777771516304393e-08
58.31504657523194,1.688161825372834e-08
58.71388157962647,1.7029086367361727e-08
59.1150175552002,1.7126797148734026e-08
59.5192214923462,1.7261780854427762e-08
59.925726400671394,1.7351333527625572e-08
60.335299270568854,1.7458037745632454e-08
60.74794010203858,1.7633348142875623e-08
61.1628819046875,1.7726096691279755e-08
61.5808916689087,1.7830236526409004e-08
62.00196939470215,1.7988492411947052e-08
62.426115082067874,1.809588918430456e-08
62.8525617406128,1.820999212097675e-08
63.28207636072999,1.8347945217286347e-08
63.71465894241944,1.8465663025657204e-08
64.15030948568116,1.8589651792659124e-08
64.58826100012207,1.872563958003722e-08
65.03004746652833,1.884871374897238e-08
65.47413490411377,1.8968779225553924e-08
65.92205729366455,1.9122635314856772e-08
66.37228065439453,1.9240042706112475e-08
66.82557197669678,1.9347716366983997e-08
67.28269825096436,1.952764527352276e-08
67.74289248680421,1.962346801717677e-08
68.20538769382324,1.9740183298169278e-08
68.67171785280762,1.9916808194211963e-08
69.14111597336426,2.003264906705034e-08
69.61358205549317,2.0177058528493973e-08
70.08911609919434,2.0295760878702167e-08
70.56848509486085,2.0479376599103623e-08
71.05092205209961,2.0575650757632533e-08
71.53642697091065,2.0722018200565038e-08
72.02499985129396,2.0864695721022828e-08
72.51740768364259,2.1044308215266097e-08
73.01288347756348,2.1144578938641707e-08
73.51219422344971,2.1299394478841973e-08
74.0145729309082,2.1434522734994913e-08
74.52078659033204,2.1622244487795122e-08
75.03006821132813,2.1739574385793892e-08
75.54241779389649,2.1897420822719388e-08
76.05860232843018,2.201677931210876e-08
76.5786218149292,2.219350057512425e-08
77.10170926300049,2.237368638624258e-08
77.62939865343019,2.248627476272702e-08
78.15938901503907,2.265534106862878e-08
78.69398131900635,2.278276618418159e-08
79.2316415845459,2.2950711169316872e-08
79.77313680205079,2.3139947260261117e-08
80.318466971521,2.329368433413212e-08
80.86763209295655,2.3419923736240772e-08
81.41986517596436,2.3600199475064136e-08
81.97670020133057,2.373657006580885e-08
82.53660318826905,2.389887114376743e-08
83.10110811756593,2.4088967654111695e-08
83.66868100843506,2.427452603498561e-08
84.24085584166261,2.4429445713688742e-08
84.81609863646241,2.456620932181101e-08
85.39594337362061,2.47436242493957e-08
85.97962306274415,2.492107714645585e-08
86.56713770383301,2.506998210497634e-08
87.15925428728028,2.52316814444642e-08
87.75443883229981,2.541610029698691e-08
88.35422531967774,2.5606475250151207e-08
88.95861374941407,2.5796051290024853e-08
89.56607014072266,2.5982940600933277e-08
90.17889546478273,2.6162554205395128e-08
90.79478875041505,2.6332557979866407e-08
91.41528397840577,2.6498408870714828e-08
92.04038114875489,2.6667180968692707e-08
92.66931327106934,2.6842366577367413e-08
93.3028473357422,2.7024618727308085e-08
93.94021635238038,2.721093294499172e-08
94.58218731137696,2.7399523332809446e-08
95.22876021273194,2.758857979038734e-08
95.87993505644532,2.7778154053911257e-08
96.53494485212403,2.7967700117883223e-08
97.19455659016114,2.815796427123317e-08
97.85877027055665,2.8348111407544714e-08
98.52758589331056,2.8540203868853308e-08
99.20100345842286,2.87349868338703e-08
99.87902296589355,2.893506021246791e-08
100.56164441572267,2.9143038347359897e-08
101.24963479830323,2.935737092932021e-08
101.94146013284913,2.9570170521464337e-08
102.63788740975342,2.977431706999071e-08
103.33968361940919,2.9968854010570225e-08
104.04608177142335,3.015962864242356e-08
104.75708186579591,3.0348053607672774e-08
105.47268390252687,3.0541000937288485e-08
106.19365487200929,3.0757239098420665e-08
106.9192277838501,3.099020403473295e-08
107.65016962844238,3.1192849123650824e-08
108.38571341539307,3.140019643234527e-08
109.12662613509522,3.1648917590754445e-08
109.87290778754884,3.1865033405799034e-08
110.62379138236085,3.205493918059114e-08
111.38004390992432,3.225148006570877e-08
112.14089837984619,3.250011928998668e-08
112.90712178251954,3.2710207284269375e-08
113.67948110833741,3.2958334031650455e-08
114.45644237651368,3.3192583268816865e-08
115.23800558704835,3.3382804123642166e-08
116.02570472072755,3.361277013752434e-08
116.81877278715821,3.3847824061118016e-08
117.61720978634034,3.4103592220946143e-08
118.42101571827394,3.433072273657328e-08
119.23095757335206,3.452729959277293e-08
120.04550137078859,3.4794302942593726e-08
120.86618109136964,3.503523569561577e-08
121.69222974470216,3.527986103563713e-08
122.52364733078615,3.548368895143085e-08
123.36120084001466,3.574502263700388e-08
124.20412328199464,3.60242292874197e-08
125.05318164711915,3.622805853547572e-08
125.90760894499513,3.649511450965724e-08
126.76817216601563,3.675172443721323e-08
127.63487131018067,3.698689382353929e-08
128.50693938709716,3.724568177790684e-08
129.38514338715822,3.750994088943994e-08
130.26948331036377,3.774508052190804e-08
131.15995915671388,3.8017201313254585e-08
132.0565709262085,3.8299969766920914e-08
132.95931861884767,3.850777337545202e-08
133.86820223463135,3.8782528493446785e-08
134.78245478316651,3.907368864527697e-08
135.70437723563234,3.9331299323861574e-08
136.6316686208496,3.9625767705018446e-08
137.56509592921142,3.9843791763759496e-08
138.50542615111084,4.013671405452093e-08
139.4518922961548,4.040198612948703e-08
140.40526135473633,4.067958362909202e-08
141.36476633646242,4.097135084844212e-08
142.3311742317261,4.124592921963884e-08
143.30371805013428,4.1539979714521945e-08
144.2831647820801,4.181534123390547e-08
145.26951442756348,4.210881175060204e-08
146.2619999961914,4.2384855388281526e-08
147.26215546875002,4.2678646758147905e-08
148.26844686445313,4.2957850966082844e-08
149.28164117369386,4.3247773446239305e-08
150.3017383964722,4.35633410874344e-08
151.32950552318115,4.383678792385369e-08
152.3634085730347,4.4189023864331197e-08
153.40498152681886,4.446710342084392e-08
154.45345739414063,4.476531612518596e-08
155.508836175,4.506163879341627e-08
156.57188485979006,4.535705330284759e-08
157.6418364581177,4.5711859177295633e-08
158.719457960376,4.598945179193887e-08
159.8039823761719,4.628877915573591e-08
160.89617669589845,4.6659272196685115e-08
161.99604091955567,4.6940000512687605e-08
163.10357504714358,4.724896435172115e-08
164.21801208826906,4.7611346135719976e-08
165.34088602371827,4.791823542031368e-08
166.47066287270508,4.825309932657199e-08
167.60810962562257,4.8559764347012395e-08
168.75399327286377,4.89359108430181e-08
169.90754682403565,4.923542161492466e-08
171.0687702791382,4.958679624782728e-08
172.2376636381714,4.9893503012486325e-08
173.41499389152833,5.02666214983351e-08
174.59999404881592,5.063343816147627e-08
175.79343110042726,5.09403167879716e-08
176.99530504636232,5.1299755382513065e-08
178.20484889622804,5.164001295267999e-08
179.4228296404175,5.1976659869978855e-08
180.6492472789307,5.2352015890355115e-08
181.88333482137452,5.273106782838643e-08
183.12662624853516,5.310430377536105e-08
184.37835457001955,5.34595199865965e-08
185.63851978582764,5.380508795427849e-08
186.90712189595948,5.41593829061357e-08
188.18492789080813,5.452779917220791e-08
189.47117077998047,5.4904392642214186e-08
190.76585056347656,5.528325362264962e-08
192.06973423168947,5.566249474192709e-08
193.3820547942261,5.604153735412232e-08
194.70434623187256,5.64215176569308e-08
196.03507456384278,5.680317061505291e-08
197.3750067805298,5.71925398143544e-08
198.72337589154054,5.7595627096482385e-08
200.08171587766114,5.8010039496308074e-08
201.44925974849855,5.841556548457035e-08
202.82600750405274,5.8801109980861436e-08
204.2127261347168,5.9180438363319336e-08
205.60788165970462,5.956484843826469e-08
207.01377505019533,5.999530482884337e-08
208.42810533500977,6.040406443974372e-08
209.85317348532718,6.082455462016744e-08
211.28744552036133,6.126514597412535e-08
212.73092144011233,6.164733228125362e-08
214.18513522536622,6.206562223049416e-08
215.64931988573,6.249283922529817e-08
217.12270843081055,6.295814826369243e-08
218.60683484139406,6.335505806759384e-08
220.10093212708742,6.379027707383989e-08
221.60500028789065,6.422149662867093e-08
223.11980631419678,6.468357026807739e-08
224.6445832156128,6.509468065580045e-08
226.18009798253175,6.554691353975158e-08
227.72635061495362,6.601222435449556e-08
229.28257412248536,6.645766603138872e-08
230.84953549552003,6.693340490721724e-08
232.42723473405763,6.734049919024657e-08
234.01567183809817,6.781276374804873e-08
235.61561379803467,6.828688881014839e-08
237.22552663308107,6.875204197385393e-08
238.84694432402344,6.923513582573568e-08
240.47986687086183,6.970049149331032e-08
242.12352728320315,7.01840300987555e-08
243.77792556104737,7.06489021551164e-08
245.4438286947876,7.113212545848465e-08
247.1220036748169,7.161623271788684e-08
248.81091652034914,7.209007933716647e-08
250.51133422177736,7.263868652136247e-08
252.22325677910158,7.311182615344992e-08
253.94745118271487,7.359865677903049e-08
255.68315044222413,7.411930510666573e-08
257.4303545576294,7.461773063305912e-08
259.1898305193237,7.511530262340768e-08
260.96157832730717,7.566373750167997e-08
262.7448309911865,7.6148427625837e-08
264.540355501355,7.665142814095762e-08
266.3489188482056,7.720193069031454e-08
268.1689870509522,7.775356566262376e-08
270.00209409038087,7.8242571872535e-08
271.84747297609863,7.879741937332924e-08
273.7051237081055,7.930843988543291e-08
275.57581327679446,7.985724135788054e-08
277.45954168216554,8.042708302673788e-08
279.3555419338257,8.099441138277231e-08
281.26534801256105,8.155191186188692e-08
283.1874259375855,8.209947344222365e-08
285.1233096896851,8.264912489801663e-08
287.07146528807374,8.320683787296759e-08
289.03419370393067,8.37768469627869e-08
291.0091939660767,8.435424167069227e-08
292.9980000552979,8.494164766362699e-08
295.00061197159425,8.55326729691347e-08
297.0170297149658,8.611547288722193e-08
299.04725328541264,8.668762225642106e-08
301.0912826829346,8.725642631499291e-08
303.1491179075318,8.784403059296613e-08
305.22075895920415,8.847395618119083e-08
307.3069728283447,8.905895522024265e-08
309.40699252456056,8.97104194930198e-08
311.52158503824467,9.029248755501865e-08
313.650750369397,9.08975524626538e-08
315.7944885180176,9.151919715252898e-08
317.9527994841065,9.218595912712919e-08
320.12645025805665,9.276147201454034e-08
322.31390685908207,9.341246622077042e-08
324.51670326796875,9.408410849420755e-08
326.7348394847168,9.468674601993792e-08
328.9683155093262,9.535861766453381e-08
331.21636435140385,9.598208444514359e-08
333.4805199917359,9.66437225389503e-08
335.75924844953613,9.730934076636869e-08
338.05408370559087,9.797017572805413e-08
340.36502575989994,9.863765867860063e-08
342.6913076220703,9.932763243715437e-08
345.0329292921021,9.998447571895486e-08
347.39142475078125,1.0071971508743601e-07
349.76602700771485,1.0137937721421282e-07
352.1559690725098,1.02053222161314e-07
354.56355191634526,1.0279960634799535e-07
356.986474568042,1.0346531028428818e-07
359.42627100838627,1.0415447802415234e-07
361.88294123737796,1.0489800006733273e-07
364.3564852550171,1.0563482704838423e-07
366.84690306130375,1.0631679923958336e-07
369.35419465623784,1.0706387953331478e-07
371.87836003981937,1.0777006203905889e-07
374.4201662024414,1.085030219067502e-07
376.97884615371095,1.092612643380917e-07
379.5559338744141,1.1002017489897504e-07
382.14989538376466,1.1077882522462308e-07
384.76149767215577,1.115364184001386e-07
387.3915077299805,1.1229571442891316e-07
390.03915856684574,1.1305412761187237e-07
392.7044501827515,1.1381204519325716e-07
395.3889165584839,1.1457686789012629e-07
398.09102371325685,1.1537888779440967e-07
400.81230562785646,1.1617491074200769e-07
403.5512283214966,1.169685031990889e-07
406.3093257749634,1.1779460929547994e-07
409.08659798825687,1.1855525379574257e-07
411.8822779709839,1.19390879128288e-07
414.6978997039307,1.2020977080229812e-07
417.5319292063111,1.2102212328886807e-07
420.3859004589112,1.2185486582784692e-07
423.2590464713379,1.2270946768250433e-07
426.1513672435913,1.2349519512911636e-07
429.06439675645754,1.2436174893088214e-07
431.99660102915044,1.2519532524401507e-07
434.9495140424561,1.2606495257489955e-07
437.9223688059815,1.269070724640982e-07
440.9151653197266,1.278259029061283e-07
443.9286705740845,1.2867660833765498e-07
446.9628845690552,1.2955731853654287e-07
450.0178073046387,1.3043948956103923e-07
453.093438780835,1.313330603099219e-07
456.18977899764405,1.3221226727285156e-07
459.3083619358521,1.3315891224302694e-07
462.4476536146729,1.3404069557919492e-07
465.6076540341065,1.3495478094701124e-07
468.789897174939,1.3588141644770718e-07
471.99438303717045,1.3678786062512015e-07
475.22034463040774,1.3771943793076238e-07
478.46854894504395,1.386639532796563e-07
481.7382289906861,1.3961330163207563e-07
485.03091874812014,1.4056310295367586e-07
488.34585122695313,1.4152688503581875e-07
491.68379341757816,1.4251592126001617e-07
495.0439783296021,1.4349245553482037e-07
498.42793994381105,1.4446786604637723e-07
501.834144279419,1.454893903748571e-07
505.26412531721195,1.46443216460856e-07
508.7171160667969,1.4745951765500125e-07
512.19465050896,1.4846858621918088e-07
515.6951946629151,1.4947718027593911e-07
519.2195155190552,1.505068369555224e-07
522.7683800677735,1.5155849661306862e-07
526.3410213186768,1.525535448929241e-07
529.9389732525512,1.5363800240573675e-07
533.5607018886109,1.5465339166633985e-07
537.2077412076417,1.5573582258615535e-07
540.8793242192505,1.5677003671301232e-07
544.5754509234375,1.5782602489076082e-07
548.2976553009888,1.5895659555436538e-07
552.0451703615113,1.6000140538531255e-07
555.8179961050049,1.6110721018099435e-07
559.6168995218628,1.6218772397536476e-07
563.441880612085,1.6332518598774325e-07
567.2929393756714,1.644626404506354e-07
571.1700758126221,1.6558957226181995e-07
575.0740569133301,1.667178281196838e-07
579.0041156874024,1.6785857327044905e-07
582.961786115625,1.6900937833381748e-07
586.9463012076051,1.7015482748070905e-07
590.9576609633423,1.7129477616066453e-07
594.99663237323,1.724430190615925e-07
599.0632154372681,1.7365218720552822e-07
603.1574101554565,1.7483691033471103e-07
607.2799835181885,1.7603549076813035e-07
611.430935525464,1.7722379635062924e-07
615.6094991868897,1.7845338985192475e-07
619.817208483252,1.7963896074401574e-07
624.0532964241578,1.8087653405238167e-07
628.31853,1.8210359137035147e-07


==> figures/energy_drift_gamma05.csv <==
t,drift
0.002300971179199219,1.9983934451996014e-15
0.003067961572265625,5.107005471065649e-15
0.0038349519653320314,7.10539891626525e-15
0.004601942358398438,9.991967225998007e-15
0.005368932751464844,1.42107978325305e-14
0.00613592314453125,2.0428021884262595e-14
0.006902913537597657,2.1982327897195617e-14
0.007669903930664063,2.4424808774661798e-14
0.00843689432373047,2.6645245935994688e-14
0.009203884716796876,2.953181424572744e-14
0.009970875109863282,3.197429512319362e-14
0.010737865502929688,3.4860863432926384e-14
0.011504855895996095,3.796947545879243e-14
0.0122718462890625,4.1744218633058344e-14
0.013038836682128907,4.5963049239590834e-14
0.013805827075195313,5.1292098426789776e-14
0.01457281746826172,5.5510929033322266e-14
0.015339807861328126,5.995180335598805e-14
0.016106798254394532,6.461472139478712e-14
0.01687378864746094,6.927763943358619e-14
0.017640779040527344,7.327442632398539e-14
0.018407769433593752,7.838143179505104e-14
0.019174759826660157,8.54868307113163e-14
0.019941750219726564,9.34804044921147e-14
0.02070874061279297,9.769923509864719e-14
0.021475731005859377,1.0325032800197942e-13
0.02224272139892578,1.1035572691824467e-13
0.02300971179199219,1.1457455752477715e-13
0.023776702185058594,1.1879338813130966e-13
0.024543692578125,1.234563061701087e-13
0.02531068297119141,1.3144987995090714e-13
0.026077673364257814,1.378891477187725e-13
0.026844663757324222,1.4477250291890448e-13
0.027611654150390626,1.5143381440290315e-13
0.028378644543457034,1.5831716960303511e-13
0.02914563493652344,1.645343936547672e-13
0.029912625329589847,1.685311805451664e-13
0.03067961572265625,1.7785701662276453e-13
0.031446606115722656,1.8296402209383018e-13
0.032213596508789064,1.8607263411969623e-13
0.03298058690185547,1.9140168330689517e-13
0.03374757729492188,1.9806299479089384e-13
0.03451456768798828,2.0428021884262594e-13
0.03528155808105469,2.0783291830075856e-13
0.036048548474121096,2.1849101667515644e-13
0.036815538867187504,2.2226575984942236e-13
0.03758252926025391,2.2404210957848866e-13
0.03834951965332031,2.2248780356555563e-13
0.03911651004638672,2.2226575984942236e-13
0.03988350043945313,2.215996287010225e-13
0.04065049083251954,2.2048941012035604e-13
0.04141748122558594,2.1782488552675658e-13
0.042184471618652346,2.1360605492022407e-13
0.042951462011718754,2.069447434362254e-13
0.04371845240478516,1.9850708222316043e-13
0.04448544279785156,1.9206781445529503e-13
0.04525243319091797,1.8340810952609677e-13
0.04601942358398438,1.7985541006796415e-13
0.046786413977050786,1.6475643737090049e-13
0.04755340437011719,1.5587468872556893e-13
0.048320394763183595,1.4654885264797077e-13
0.04908738515625,1.341144045445066e-13
0.04985437554931641,1.1879338813130966e-13
0.05062136594238282,9.94755848277135e-14
0.05138835633544922,7.616099463371815e-14
0.05215534672851563,5.0848010994523195e-14
0.052922337121582036,2.0650065600395882e-14
0.053689327514648444,7.10539891626525e-15
0.054456317907714845,4.26323934975915e-14
0.05522330830078125,8.12680001047838e-14
0.05599029869384766,1.2101382529264255e-13
0.05675728908691407,1.6608869966770022e-13
0.05752427947998047,2.0872109316529172e-13
0.05829126987304688,2.531298363919495e-13
0.059058260266113285,3.0730850312847207e-13
0.05982525065917969,3.5837855783912857e-13
0.060592241052246094,4.1189109342725123e-13
0.0613592314453125,4.729531153639057e-13
0.06212622183837891,5.353473995973599e-13
0.06289321223144531,6.001841647082804e-13
0.06366020262451172,6.747908533290655e-13
0.06442719301757813,7.465109736401179e-13
0.06519418341064454,8.224499245577027e-13
0.06596117380371094,9.077147115528856e-13
0.06672816419677735,9.991967225998007e-13
0.06749515458984376,1.0904566899305827e-12
0.06826214498291017,1.1857134441517636e-12
0.06902913537597656,1.2862992475601436e-12
0.06979612576904297,1.391103881575056e-12
0.07056311616210938,1.5052343516675666e-12
0.07133010655517578,1.6240277397988763e-12
0.07209709694824219,1.7443754339431188e-12
0.0728640873413086,1.874493051597226e-12
0.07363107773437501,2.009495631006266e-12
0.07439806812744142,2.147828866157305e-12
0.07516505852050782,2.2954879373859423e-12
0.07593204891357422,2.445145402059779e-12
0.07669903930664063,2.606127096256414e-12
0.07746602969970703,2.773770101937047e-12
0.07823302009277344,2.9429674136306134e-12
0.07900001048583985,3.117715818227512e-12
0.07976700087890626,3.298681446876142e-12
0.08053399127197267,3.4860863432926384e-12
0.08130098166503907,3.681040726057666e-12
0.08206797205810547,3.888651600642291e-12
0.08283496245117188,4.109585098194914e-12
0.08360195284423828,4.330296552031403e-12
0.08436894323730469,4.561666104242291e-12
0.0851359336303711,4.7992528805049094e-12
0.08590292402343751,5.050162279735526e-12
0.08666991441650392,5.305956640721075e-12
0.08743690480957032,5.568856400622889e-12
0.08820389520263673,5.844412652344301e-12
0.08897088559570313,6.125742040685179e-12
0.08973787598876953,6.415287046522987e-12
0.09050486638183594,6.7090508829673294e-12
0.09127185677490235,7.0223545664314e-12
0.09203884716796876,7.341209342798802e-12
0.09280583756103516,7.67582922301167e-12
0.09357282795410157,8.018442677005335e-12
0.09433981834716798,8.363276568160332e-12
0.09510680874023437,8.717658339109063e-12
0.09587379913330078,9.087139082754855e-12
0.09664078952636719,9.464613400181446e-12
0.0974077799194336,9.861405520911634e-12
0.0981747703125,1.0259751947654755e-11
0.09894176070556641,1.0675639827972406e-11
0.09970875109863282,1.1104184200109652e-11
0.10047574149169923,1.1541832364608366e-11
0.10124273188476564,1.1994801545520276e-11
0.10200972227783203,1.2450213207309651e-11
0.10277671267089844,1.2914284574028226e-11
0.10354370306396485,1.3404557099250527e-11
0.10431069345703126,1.3907264072576293e-11
0.10507768385009766,1.4418186663398992e-11
0.10584467424316407,1.4935992609421822e-11
0.10661166463623048,1.5464012566386783e-11
0.10737865502929689,1.601268258895214e-11
0.10814564542236328,1.6572454797324164e-11
0.10891263581542969,1.714221897292218e-11
0.1096796262084961,1.7723085334326866e-11
0.1104466166015625,1.832060497444155e-11
0.11121360699462891,1.8924785926040228e-11
0.11198059738769532,1.9557388473303967e-11
0.11274758778076173,2.0204423862116372e-11
0.11351457817382814,2.0854123775522375e-11
0.11428156856689455,2.152691623540624e-11
0.11504855895996094,2.2202151176167572e-11
0.11581554935302735,2.2897592095097035e-11
0.11658253974609376,2.3612572861046225e-11
0.11734953013916016,2.431622939747262e-11
0.11811652053222657,2.506296241482887e-11
0.11965050131835939,2.6601281280200295e-11
0.1204174917114258,2.7394421434228406e-11
0.12118448210449219,2.819533311832118e-11
0.1219514724975586,2.9007346988220617e-11
0.122718462890625,2.984533997290765e-11
0.12348545328369141,3.070464915434348e-11
0.12425244367675782,3.157905730847637e-11
0.12501943406982421,3.2456352030918995e-11
0.12578642446289062,3.335784951842015e-11
0.12655341485595703,3.426112335565037e-11
0.12732040524902344,3.5175721422403386e-11
0.12885438603515625,3.707286293304621e-11
0.12962137642822266,3.804630258457455e-11
0.13038836682128907,3.904905200663248e-11
0.13115535721435548,4.0064457920510014e-11
0.13192234760742189,4.1098293462826606e-11
0.1326893380004883,4.21341273985884e-11
0.1342233187866211,4.4276849259274636e-11
0.13499030917968752,4.5378852222444156e-11
0.13575729957275393,4.648085518561367e-11
0.13652428996582033,4.761394426904184e-11
0.13729128035888674,4.8754138751386277e-11
0.13882526114501953,5.109980856861835e-11
0.13959225153808594,5.228752040621531e-11
0.14035924193115235,5.3492773697386803e-11
0.14112623232421875,5.472511632192656e-11
0.14189322271728516,5.5969449307137506e-11
0.14342720350341798,5.850896328855393e-11
0.14419419389648439,5.980392224104328e-11
0.1449611842895508,6.111486834109421e-11
0.1464951650756836,6.378316767786794e-11
0.14726215546875002,6.514696018235861e-11
0.14802914586181642,6.652518552839794e-11
0.14879613625488283,6.791850984713432e-11
0.15033011704101565,7.075534036445323e-11
0.15109710743408203,7.22046196996552e-11
0.15186409782714844,7.365856195289598e-11
0.15339807861328125,7.663816657968858e-11
0.15416506900634766,7.815117246142082e-11
0.15569904979248048,8.120027677136314e-11
0.15646604018554688,8.275569300287684e-11
0.1572330305786133,8.432798455681665e-11
0.1587670113647461,8.752408180683922e-11
0.15953400175781252,8.913367670508942e-11
0.16106798254394533,9.241992370386211e-11
0.16183497293701174,9.407459347648738e-11
0.16260196333007815,9.575235579559051e-11
0.16413594411621094,9.915584187648157e-11
0.16490293450927734,1.0088067746340496e-10
0.16643691529541016,1.0436010249521359e-10
0.16720390568847657,1.0612224142644738e-10
0.16873788647460938,1.096736086222832e-10
0.1695048768676758,1.1147660359728551e-10
0.1710388576538086,1.1512722433423292e-10
0.17180584804687501,1.1696752265354562e-10
0.17333982883300783,1.2068298015560395e-10
0.17410681922607424,1.225636904312529e-10
0.17564080001220705,1.263477594415964e-10
0.17640779040527346,1.282533386134523e-10
0.17794177119140625,1.3211112613755206e-10
0.17947575197753907,1.3599755730103302e-10
0.18024274237060547,1.3796131192651582e-10
0.1817767231567383,1.4193278583327584e-10
0.1825437135498047,1.439296249724625e-10
0.18407769433593751,1.4794395331643625e-10
0.18561167512207033,1.5198892369323636e-10
0.18637866551513674,1.5402639683247542e-10
0.18791264630126955,1.5811399960277315e-10
0.18944662708740237,1.6222358470096806e-10
0.19021361748046875,1.6430169184025952e-10
0.19174759826660157,1.684425851024292e-10
0.19328157905273438,1.726112338291156e-10
0.1940485694458008,1.747071044656977e-10
0.1955825502319336,1.7889973391372647e-10
0.19711653101806642,1.8310390963499416e-10
0.19865051180419924,1.873405037388173e-10
0.19941750219726564,1.894654621022129e-10
0.20095148298339846,1.9370139007488764e-10
0.20248546376953128,1.9795086271424654e-10
0.20401944455566406,2.0220188965961836e-10
0.20555342534179688,2.064411482880351e-10
0.2063204157348633,2.0856566256399842e-10
0.2078543965209961,2.1279426309404078e-10
0.20938837730712892,2.1701220552570873e-10
0.21092235809326174,2.212363651814284e-10
0.21245633887939455,2.2544364951472198e-10
0.21399031966552737,2.296305058261313e-10
0.21552430045166018,2.337809469680947e-10
0.21629129084472656,2.358606084133991e-10
0.21782527163085938,2.399859586154395e-10
0.2193592524169922,2.440791124786405e-10
0.220893233203125,2.481316323417892e-10
0.22242721398925783,2.521728279754151e-10
0.22396119477539064,2.5618249340135e-10
0.22549517556152346,2.601319849802128e-10
0.22702915634765627,2.640546092694235e-10
0.2285631371337891,2.679299382470978e-10
0.23009711791992188,2.717593041755325e-10
0.2316310987060547,2.755451495356051e-10
0.2331650794921875,2.792621613436763e-10
0.23469906027832033,2.829272149221724e-10
0.23623304106445314,2.8654341888311914e-10
0.23853401224365237,2.9185958953478235e-10
0.24006799302978518,2.9532902259936496e-10
0.241601973815918,2.9872162853816553e-10
0.24313595460205079,3.020600558102295e-10
0.2446699353881836,3.053303156614406e-10
0.24620391617431642,3.0852530269288247e-10
0.24850488735351564,3.131971024803269e-10
0.25003886813964843,3.162062389213652e-10
0.25157284892578125,3.191469858978345e-10
0.25310682971191406,3.220202315845993e-10
0.2546408104980469,3.2479400168653633e-10
0.25694178167724613,3.2882764783381365e-10
0.25847576246337894,3.314100162524438e-10
0.26000974324951176,3.33920886594479e-10
0.26231071442871096,3.3753375989968374e-10
0.26384469521484377,3.3983346666767623e-10
0.2653786760009766,3.420479086486735e-10
0.2676796471801758,3.4520048533033395e-10
0.2692136279663086,3.472064282618821e-10
0.2707476087524414,3.4913376771791907e-10
0.27304857993164067,3.5187334308757156e-10
0.2745825607177735,3.5358951896956575e-10
0.2768835318969727,3.560131261311606e-10
0.2784175126831055,3.5752679814404123e-10
0.2807184838623047,3.5965464307574655e-10
0.2822524646484375,3.6096736552552655e-10
0.28455343582763676,3.6279034443498087e-10
0.2860874166137696,3.639125533763185e-10
0.28838838779296877,3.6546241851492886e-10
0.2899223685791016,3.6641143335768254e-10
0.2922233397583008,3.67699953042404e-10
0.2937573205444336,3.684759958302899e-10
0.29605829172363285,3.695169367715227e-10
0.29835926290283205,3.7041443747213346e-10
0.29989324368896486,3.7094112516680165e-10
0.30219421486816406,3.7163701017316337e-10
0.3044951860473633,3.7221898675314873e-10
0.3060291668334961,3.72544280797284e-10
0.3083301380126953,3.729572821092919e-10
0.31063110919189457,3.7328102184741424e-10
0.31293208037109377,3.7352926672205126e-10
0.3144660611572266,3.7365405529051815e-10
0.3167670323364258,3.7379261056938533e-10
0.31906800351562503,3.738772092252321e-10
0.3213689746948242,3.7392628088649757e-10
0.3236699458740235,3.7393582876629133e-10
0.3259709170532227,3.739344965039945e-10
0.3275048978393555,3.739316099356848e-10
0.3298058690185547,3.739298335859557e-10
0.33210684019775394,3.7394337825263986e-10
0.33440781137695313,3.739849004275568e-10
0.3367087825561524,3.7406505820908087e-10
0.3390097537353516,3.7419362152072205e-10
0.3413107249145508,3.7438235867943533e-10
0.34361169609375003,3.746394853027177e-10
0.3459126672729492,3.749794342321178e-10
0.3482136384521485,3.754057581670937e-10
0.3505146096313477,3.75942659872704e-10
0.3535825712036133,3.768259497754822e-10
0.3558835423828125,3.776277496344395e-10
0.35818451356201175,3.785649961602381e-10
0.36048548474121095,3.796427963583491e-10
0.3627864559204102,3.80862038403637e-10
0.3650874270996094,3.822407078371086e-10
0.36815538867187503,3.843217015447098e-10
0.3704563598510742,3.860787334704725e-10
0.3727573310302735,3.8800029978988997e-10
0.3758252926025391,3.9085933467882223e-10
0.3781262637817383,3.9322432229935787e-10
0.3804272349609375,3.9578826108954895e-10
0.38349519653320313,3.99469967946755e-10
0.3857961677124024,4.024546795790187e-10
0.388864129284668,4.067396792129589e-10
0.3911651004638672,4.1016759010262464e-10
0.3934660716430664,4.1377646662093895e-10
0.39653403321533204,4.1889923719585007e-10
0.39960199478759767,4.2435018838320617e-10
0.4019029659667969,4.286394068477529e-10
0.40497092753906255,4.3464857593746814e-10
0.40727189871826175,4.393641183369908e-10
0.4103398602905274,4.458917595038772e-10
0.413407821862793,4.527144967695048e-10
0.4157087930419922,4.580126818801612e-10
0.41877675461425784,4.652877221955523e-10
0.42184471618652347,4.727927998008574e-10
0.42414568736572267,4.785785929121425e-10
0.4272136489379883,4.864462679058934e-10
0.43028161051025393,4.94491799916267e-10
0.43334957208251956,5.027249588667733e-10
0.4364175336547852,5.110900117846626e-10
0.4394854952270508,5.195747462655479e-10
0.44178646640625,5.260004693667291e-10
0.44485442797851565,5.346353053997205e-10
0.4479223895507813,5.433325357169453e-10
0.4509903511230469,5.520584096735513e-10
0.45405831269531255,5.607694067011763e-10
0.4571262742675782,5.694881752588661e-10
0.46019423583984376,5.781612028110323e-10
0.4640291878051758,5.88935652092684e-10
0.46709714937744146,5.974521388249764e-10
0.4701651109497071,6.058413945079243e-10
0.47323307252197266,6.140832131633597e-10
0.4763010340942383,6.221993550754637e-10
0.4793689956665039,6.301558475556678e-10
0.483203947631836,6.398564934260989e-10
0.48627190920410157,6.474010948128759e-10
0.4893398707763672,6.54721210002642e-10
0.49317482274169927,6.635667655222439e-10
0.4962427843139649,6.703550860118708e-10
0.4993107458862305,6.769255816159709e-10
0.5031456978515625,6.84760394139734e-10
0.5062136594238281,6.907335921474356e-10
0.5100486113891602,6.97794138233042e-10
0.5131165729614258,7.03153385365635e-10
0.5169515249267579,7.094891807617822e-10
0.5207864768920899,7.154013167475473e-10
0.5238544384643555,7.198111049499543e-10
0.5276893904296875,7.249742874812018e-10
0.5315243423950196,7.297133665146346e-10
0.5345923039672852,7.33240752989128e-10
0.5384272559326172,7.373168094861867e-10
0.5422622078979492,7.410069540046059e-10
0.5460971598632813,7.443360554405922e-10
0.5499321118286133,7.473194348105591e-10
0.553000073400879,7.494774776876586e-10
0.556835025366211,7.519335032318089e-10
0.560669977331543,7.5409776333296e-10
0.564504929296875,7.559760311277315e-10
0.568339881262207,7.576062760915822e-10
0.5721748332275391,7.590335730988869e-10
0.5760097851928712,7.602388263900584e-10
0.5806117275512696,7.61459178653927e-10
0.5844466795166016,7.622933968954398e-10
0.5882816314819337,7.629959432132855e-10
0.5921165834472657,7.635754773123934e-10
0.5959515354125977,7.640499847337702e-10
0.6005534777709961,7.644902974228626e-10
0.6043884297363281,7.647793983412681e-10
0.6089903720947266,7.650529561995442e-10
0.6128253240600586,7.652285927790057e-10
0.6166602760253906,7.653724771070601e-10
0.6212622183837891,7.654892721017462e-10
0.6250971703491212,7.655629906155025e-10
0.6296991127075195,7.656302698614908e-10
0.634301055065918,7.656815619599176e-10
0.6381360070312501,7.657137582987569e-10
0.6427379493896485,7.657428460255704e-10
0.647339891748047,7.657614976977256e-10
0.651174843713379,7.657563906922545e-10
0.6557767860717774,7.659875382007493e-10
0.6603787284301759,7.659655558728521e-10
0.6649806707885743,7.659469042006969e-10
0.6695826131469726,7.659229234793545e-10
0.6741845555053712,7.658902830530829e-10
0.6787864978637695,7.658576426268113e-10
0.683388440222168,7.658152322770298e-10
0.6879903825805664,7.657841461567712e-10
0.6925923249389649,7.657723778398162e-10
0.6971942672973633,7.657861445502164e-10
0.7017962096557617,7.658325516868883e-10
0.7071651424072266,7.659782123646717e-10
0.711767084765625,7.662129125726246e-10
0.7163690271240235,7.665470883654052e-10
0.7217379598754883,7.671050842240481e-10
0.7263399022338868,7.677601131866414e-10
0.7317088349853517,7.687797379311254e-10
0.7363107773437501,7.699068318342179e-10
0.7416797100952149,7.715679408746111e-10
0.7462816524536133,7.733138706145671e-10
0.7516505852050782,7.75840728104164e-10
0.757019517956543,7.788956055507258e-10
0.7616214603149415,7.819520373033005e-10
0.7669903930664063,7.860973714397928e-10
0.7723593258178711,7.909714530526347e-10
0.777728258569336,7.965529659450772e-10
0.7830971913208008,8.029500454068772e-10
0.7884661240722657,8.101014073723821e-10
0.7938350568237306,8.180796601367672e-10
0.7992039895751953,8.268801407819941e-10
0.8045729223266602,8.364884164665137e-10
0.8099418550781251,8.468836150810098e-10
0.8153107878295899,8.58093714133715e-10
0.8206797205810548,8.700114665097371e-10
0.826815643725586,8.844876065830469e-10
0.8321845764770508,8.978031241521279e-10
0.8383204996215821,9.136332868064185e-10
0.8436894323730469,9.279277951199313e-10
0.8498253555175782,9.446157126496447e-10
0.855194288269043,9.593865047342634e-10
0.8613302114135742,9.763193364828718e-10
0.8666991441650391,9.91089240392626e-10
0.8728350673095704,1.0077018851025704e-09
0.8789709904541017,1.0238793241288934e-09
0.8851069135986329,1.039378197558713e-09
0.8912428367431641,1.0540892598836918e-09
0.896611769494629,1.0661586681178329e-09
0.9027476926391602,1.0789856895114206e-09
0.9096506061767579,1.0919921222276443e-09
0.9157865293212891,1.1022161251370015e-09
0.9219224524658204,1.1110998721757783e-09
0.9280583756103516,1.1186664558904523e-09
0.9341942987548829,1.1249232037236562e-09
0.9410972122924806,1.1304571992608463e-09
0.9472331354370118,1.1341178119650196e-09
0.9533690585815431,1.1367450332143087e-09
0.9602719721191407,1.1386299623205643e-09
0.966407895263672,1.1395452265184656e-09
0.9733108088012696,1.1399751031528997e-09
0.9802137223388673,1.140043936704901e-09
0.9863496454833985,1.1400463791857784e-09
0.9932525590209962,1.1402932917981186e-09
1.0001554725585937,1.1410608969247915e-09
1.0070583860961915,1.1426371852656216e-09
1.0139612996337892,1.1452841684056466e-09
1.0208642131713868,1.149219893274109e-09
1.0277671267089845,1.154617109882161e-09
1.034670040246582,1.161640352623457e-09
1.0415729537841798,1.1703835459899214e-09
1.0492428577148438,1.1821196666061462e-09
1.0561457712524416,1.1944488659881634e-09
1.0630486847900391,1.2083665661153978e-09
1.0707185887207031,1.2255298792413526e-09
1.077621502258301,1.2423217132302167e-09
1.085291406188965,1.2622174963269076e-09
1.092961310119629,1.2831155847582245e-09
1.0998642236572267,1.3024884549034217e-09
1.1075341275878907,1.3242416336855677e-09
1.1152040315185547,1.3459595075168485e-09
1.1228739354492188,1.3672774806153734e-09
1.1305438393798828,1.3878933514834848e-09
1.138213743310547,1.4074680593666472e-09
1.145883647241211,1.4257622411388688e-09
1.153553551171875,1.4426571034120185e-09
1.1619904454956056,1.4594200717177851e-09
1.1696603494262696,1.4728530504127005e-09
1.1773302533569336,1.4846140399251326e-09
1.1857671476806642,1.4956633793273573e-09
1.1934370516113282,1.504047305961118e-09
1.2018739459350587,1.511550385172978e-09
1.2103108402587892,1.5174645195521881e-09
1.2187477345825195,1.5219811107820554e-09
1.2264176385131837,1.5250348780100364e-09
1.234854532836914,1.5274951223847933e-09
1.2432914271606446,1.5291775476219353e-09
1.251728321484375,1.5302990904321246e-09
1.2609322062011719,1.5310429368811711e-09
1.2693691005249024,1.5314099751439393e-09
1.2778059948486329,1.5316184741933885e-09
1.2870098795654297,1.5317576956034041e-09
1.2954467738891602,1.531822754412231e-09
1.3046506586059572,1.5318482894395864e-09
1.3130875529296875,1.5318984713194326e-09
1.3222914376464845,1.5318565050570833e-09
1.3314953223632813,1.5317947769039984e-09
1.3399322166870118,1.531745927286449e-09
1.3491361014038086,1.5317135089038935e-09
1.3583399861206056,1.5318236425870957e-09
1.3683108612304689,1.5322894903035433e-09
1.3775147459472656,1.533216744862116e-09
1.3867186306640626,1.5348363317275922e-09
1.3959225153808594,1.5374258055451385e-09
1.4058933904907227,1.541681051321117e-09
1.4150972752075197,1.5472250388255329e-09
1.425068150317383,1.5553023230873135e-09
1.4350390254272463,1.5658509539096576e-09
1.444242910144043,1.5779796478160063e-09
1.4542137852539063,1.5938191363063746e-09
1.4641846603637696,1.6124783579479193e-09
1.4741555354736329,1.633795886959012e-09
1.4841264105834961,1.6574986095688082e-09
1.494864276086426,1.6851172951563313e-09
1.5048351511962892,1.7120447586555314e-09
1.5148060263061525,1.7395373234122907e-09
1.5255438918090822,1.768905491439228e-09
1.5355147669189455,1.795083335352762e-09
1.546252632421875,1.821207888774424e-09
1.5569904979248048,1.8443672704108424e-09
1.5677283634277346,1.8639570772667017e-09
1.5784662289306641,1.8795893989699177e-09
1.589204094433594,1.891163205629649e-09
1.5999419599365234,1.8988974323500036e-09
1.6106798254394532,1.9033363082792245e-09
1.621417690942383,1.90528496393201e-09
1.632922546838379,1.9057283852331284e-09
1.6436604123413088,1.9057834520747293e-09
1.6551652682373048,1.9068443769504143e-09
1.6666701241333008,1.9102065629001045e-09
1.6781749800292969,1.9169899984279763e-09
1.6896798359252931,1.9280382276116207e-09
1.7011846918212892,1.9437762421237158e-09
1.7126895477172852,1.964211813494327e-09
1.7241944036132815,1.988941710334956e-09
1.7356992595092775,2.0172895874862608e-09
1.74797110579834,2.0503683280535014e-09
1.759475961694336,2.0828069165871294e-09
1.7717478079833986,2.1175139037247758e-09
1.7840196542724611,2.150969008390862e-09
1.7962915005615236,2.181986073053805e-09
1.808563346850586,2.2094721985427966e-09
1.8208351931396485,2.232938444594911e-09
1.833107039428711,2.2521041479529557e-09
1.8453788857177735,2.267043027130687e-09
1.8584177223999025,2.2786958813533625e-09
1.870689568688965,2.2862657957237783e-09
1.8837284053710939,2.2915078037742533e-09
1.896767242053223,2.294557574215344e-09
1.9098060787353517,2.2961476292665743e-09
1.9228449154174807,2.2968595014204975e-09
1.9358837520996095,2.2971705846668003e-09
1.9489225887817385,2.2973024786341836e-09
1.9627284158569338,2.2973204641751905e-09
1.9757672525390626,2.2972602903281184e-09
1.9895730796142579,2.2971610367870068e-09
2.0026119162963867,2.2970975322841925e-09
2.016417743371582,2.2973377835850486e-09
2.0302235704467773,2.2983938234989786e-09
2.0440293975219728,2.3009375563110015e-09
2.0578352245971683,2.3058782510386834e-09
2.0724080420654296,2.3147016021866718e-09
2.086213869140625,2.3274746669572392e-09
2.100786686608887,2.3464707289161583e-09
2.114592513684082,2.370024016104997e-09
2.1291653311523437,2.40052083234104e-09
2.1437381486206055,2.4360122999277847e-09
2.1583109660888673,2.4748886019232655e-09
2.1736507739501953,2.5172274536281287e-09
2.188223591418457,2.556213223175663e-09
2.202796408886719,2.5915648032212443e-09
2.218136216748047,2.622616506703904e-09
2.233476024609375,2.6458438337174592e-09
2.2488158324707035,2.6608795239554246e-09
2.2641556403320315,2.6685773355063335e-09
2.2794954481933596,2.6710722187008073e-09
2.2948352560546876,2.6712458568868235e-09
2.3109420543090824,2.6726158666153658e-09
2.3262818621704104,2.678304182535268e-09
2.3423886604248048,2.6916092640496914e-09
2.3584954586791995,2.7139977099036945e-09
2.374602256933594,2.745424889310336e-09
2.3907090551879886,2.784425091699419e-09
2.406815853442383,2.828389081362662e-09
2.423689642089844,2.8762275118287143e-09
2.4397964403442383,2.920213261776138e-09
2.4566702289916993,2.9614339013265543e-09
2.4735440176391603,2.9955709022448864e-09
2.4904178062866213,3.0216839093933094e-09
2.5072915949340824,3.039933460378588e-09
2.5249323739746097,3.0518774139131142e-09
2.5418061626220703,3.0582078802600743e-09
2.559446941662598,3.0613884344499676e-09
2.5763207303100586,3.0625395090744024e-09
2.593961509350586,3.0629400759383067e-09
2.61236927878418,3.0630562048018447e-09
2.630010057824707,3.0629915900804498e-09
2.6476508368652345,3.062868799905428e-09
2.6660586062988285,3.0629029946377127e-09
2.684466375732422,3.0640953693933483e-09
2.7021071547729494,3.06769003511383e-09
2.7212819145996097,3.076582441857536e-09
2.7396896840332032,3.0922880379870757e-09
2.7580974534667972,3.1167974454175843e-09
2.777272213293457,3.1525535891139604e-09
2.7964469731201174,3.197545419139184e-09
2.814854742553711,3.2466805849074553e-09
2.8347964927734375,3.301487635360635e-09
2.8539712526000978,3.3500328309751395e-09
2.873146012426758,3.3895652721517943e-09
2.8930877626464846,3.4177104233902692e-09
2.913029512866211,3.4323806296714796e-09
2.9329712630859377,3.4368494815023783e-09
2.9529130133056642,3.4371543475246294e-09
2.972854763525391,3.4405265254415453e-09
2.9927965137451173,3.4533388919498684e-09
3.01350525435791,3.4808543272093897e-09
3.0342139949707034,3.523136557766639e-09
3.0549227355834963,3.5766257787645674e-09
3.075631476196289,3.635051031572139e-09
3.0971072072021486,3.6934833897786274e-09
3.1178159478149414,3.741688192376299e-09
3.139291678820801,3.77964745382415e-09
3.1607674098266605,3.804812778392117e-09
3.1822431408325196,3.81898893740493e-09
3.203718871838379,3.8256131675883345e-09
3.225961593237305,3.8280303354821615e-09
3.2482043146362307,3.8286198615484955e-09
3.2704470360351565,3.828728440925684e-09
3.2926897574340823,3.82873443610602e-09
3.314932478833008,3.828644064313554e-09
3.337942190625,3.829736519396929e-09
3.360184912023926,3.83465145705354e-09
3.383194623815918,3.847725613103184e-09
3.4062043356079106,3.8730592468079795e-09
3.429981037792969,3.91465691658839e-09
3.452990749584961,3.968631747193502e-09
3.47676745177002,4.032966693505961e-09
3.5005441539550786,4.096518491631619e-09
3.524320856140137,4.149184818617557e-09
3.548864548718262,4.1846398710348565e-09
3.5726412509033207,4.199846312890528e-09
3.5971849434814454,4.202623191604491e-09
3.6217286360595704,4.20442751884179e-09
3.6462723286376955,4.218009044782799e-09
3.671583011608887,4.252850590412422e-09
3.6968936945800785,4.309001005348208e-09
3.72220437755127,4.3783343777545436e-09
3.747515060522461,4.448690927604822e-09
3.7728257434936525,4.508580336676576e-09
3.7989034168579106,4.5525454365583996e-09
3.824981090222168,4.578099115585883e-09
3.851058763586426,4.589697125010673e-09
3.8771364369506838,4.5935276011576885e-09
3.903981100708008,4.594332065541239e-09
3.9300587740722657,4.5946493660115935e-09
3.95690343782959,4.59448882840483e-09
3.9845150919799806,4.594930029268786e-09
4.011359755737305,4.599459721077905e-09
4.038971409887695,4.614763196037528e-09
4.0665830640380864,4.6478430468233494e-09
4.094194718188477,4.7021098649151765e-09
4.121806372338868,4.77304150799024e-09
4.150185016882324,4.850236782253707e-09
4.178563661425781,4.914742702227589e-09
4.206942305969238,4.954004916201709e-09
4.236087940905762,4.9677176699789524e-09
4.265233575842285,4.968737294723437e-09
4.294379210778809,4.978715051151602e-09
4.323524845715332,5.013456899152681e-09
4.352670480651856,5.0775373833664515e-09
4.382583105981445,5.160360355615317e-09
4.412495731311036,5.240507034953627e-09
4.443175347033692,5.302830709285351e-09
4.473087972363282,5.3385118022056735e-09
4.503767588085938,5.3542895625429565e-09
4.534447203808594,5.358707122275428e-09
4.565893809924317,5.3594036734129385e-09
4.596573425646973,5.358765297729056e-09
4.628020031762696,5.3586942437398925e-09
4.659466637878419,5.361882347416134e-09
4.691680234387207,5.377435843600123e-09
4.723893830895997,5.416720483989573e-09
4.756107427404785,5.484261297475565e-09
4.788321023913575,5.57061298846122e-09
4.82130161081543,5.655045777652052e-09
4.854282197717286,5.711102490139629e-09
4.887262784619141,5.731427039652174e-09
4.921010361914063,5.733085262124257e-09
4.953990948815918,5.7471042141860485e-09
4.988505516503906,5.798847283400305e-09
5.022253093798828,5.883619799476821e-09
5.056767661486817,5.979886852606408e-09
5.091282229174805,6.057134751230599e-09
5.125796796862793,6.102019778228363e-09
5.161078354943848,6.120027523606773e-09
5.196359913024903,6.124059837491753e-09
5.231641471105958,6.124472616760045e-09
5.267690019580079,6.124271223109512e-09
5.303738568054199,6.125754919220715e-09
5.339787116528321,6.138597483674431e-09
5.376602655395508,6.17965492109349e-09
5.412651203869629,6.255338743781237e-09
5.450233733129883,6.35692241164992e-09
5.487049271997071,6.444188478658613e-09
5.524631801257325,6.490701086095633e-09
5.562214330517579,6.498557214816145e-09
5.600563850170899,6.5069666764772615e-09
5.638913369824219,6.556591892727039e-09
5.677262889477539,6.651240913297163e-09
5.716379399523926,6.75922143858393e-09
5.755495909570313,6.8392990623265225e-09
5.7946124196166995,6.878178472934029e-09
5.833728929663087,6.889112127560149e-09
5.87361243010254,6.890495459911659e-09
5.914262920935059,6.8903449142721204e-09
5.954146421374512,6.891285491453661e-09
5.994796912207032,6.904984256476788e-09
6.036214393432617,6.954387651054148e-09
6.077631874658204,7.04876289172228e-09
6.1190493558837895,7.160474195527519e-09
6.160466837109375,7.23966875141105e-09
6.2026513087280275,7.2639649968740706e-09
6.245602770739747,7.268069030879362e-09
6.287787242358399,7.312056557176515e-09
6.330738704370118,7.414430922718349e-09
6.374457156774903,7.534317210020466e-09
6.417408618786622,7.615665367906775e-09
6.461894061584473,7.649630729032534e-09
6.505612513989258,7.655993391718334e-09
6.55009795678711,7.656586692527842e-09
6.594583399584962,7.656528072986783e-09
6.639835832775879,7.665622317468454e-09
6.685088265966797,7.711204117647444e-09
6.7311076895507815,7.8124171945539e-09
6.777127113134766,7.935584177761888e-09
6.823146536718751,8.014676149448566e-09
6.869932950695802,8.030453465698417e-09
6.916719364672852,8.044394480415845e-09
6.964272769042969,8.125166434858787e-09
7.011826173413087,8.25562311326743e-09
7.059379577783203,8.363255029919868e-09
7.107699972546388,8.411937892638375e-09
7.156787357702637,8.421631211066174e-09
7.205107752465821,8.422296231995992e-09
7.254962128015137,8.422474755143764e-09
7.304049513171387,8.43712853018998e-09
7.353903888720704,8.502989138875992e-09
7.404525254663087,8.63018732575038e-09
7.455146620605469,8.75067690582923e-09
7.505767986547852,8.795057005416506e-09
7.557156342883301,8.801038196997989e-09
7.6093116896118165,8.869140336998366e-09
7.660700045947266,9.006109113513765e-09
7.713622383068848,9.128860208841436e-09
7.765777729797364,9.17944398781376e-09
7.819467057312012,9.187765964250719e-09
7.872389394433594,9.187709787190539e-09
7.926078721948243,9.189758806603016e-09
7.980535039855957,9.223413084482474e-09
8.034991357763673,9.330569161451237e-09
8.090214666064453,9.476895082208211e-09
8.145437974365235,9.5556004757851e-09
8.200661282666017,9.563072912964133e-09
8.256651581359863,9.619902781671287e-09
8.313408870446779,9.76672430400267e-09
8.370166159533692,9.897694791570446e-09
8.427690439013672,9.947504748192045e-09
8.485214718493653,9.953270335325163e-09
8.542738997973633,9.953143104275818e-09
8.60103026784668,9.96142533488759e-09
8.660088528112794,1.002869170234044e-08
8.719146788378907,1.0177054874192936e-08
8.778972039038086,1.0303487010246665e-08
8.838797289697267,1.0327195950080512e-08
8.899389530749513,1.0364756643057903e-08
8.959981771801758,1.0510004541573048e-08
9.021341003247072,1.0657978248747447e-08
9.082700234692384,1.0713340630534677e-08
9.144826456530762,1.0719003411427223e-08
9.207719668762207,1.0718873515853285e-08
9.270612880993653,1.0736166058422029e-08
9.334273083618164,1.0837869407853708e-08
9.397933286242676,1.1005713141053725e-08
9.461593488867187,1.109013371784017e-08
9.526787672277832,1.110139866169076e-08
9.591981855688477,1.1213555607234278e-08
9.657176039099122,1.1387811518868794e-08
9.723137212902833,1.1473628528586e-08
9.789865377099611,1.1484716725638548e-08
9.856593541296387,1.1484898801485778e-08
9.924088695886232,1.150157872544171e-08
9.991583850476076,1.1611026737648402e-08
10.059845995458986,1.1788439222751468e-08
10.128875130834961,1.185861236449222e-08
10.197904266210939,1.1882388805615772e-08
10.26770039197998,1.2038694037106923e-08
10.33826350814209,1.220235846348188e-08
10.4088266243042,1.2248564206503204e-08
10.47938974046631,1.225060589847305e-08
10.55148683741455,1.2254241642281017e-08
10.623583934362793,1.2326599028057372e-08
10.695681031311036,1.2509856369900214e-08
10.76931210904541,1.2621027885431533e-08
10.842943186779786,1.2638135021497305e-08
10.91657426451416,1.2788385564936934e-08
10.991739323034668,1.2966407115953354e-08
11.066904381555176,1.301452376719572e-08
11.142069440075684,1.3016099389405404e-08
11.218001488989259,1.3024022131240754e-08
11.294700528295898,1.3128312289965386e-08
11.372166557995607,1.3326864447062921e-08
11.449632587695314,1.3390114487778353e-08
11.527865607788087,1.3446728752037142e-08
11.606865618273927,1.3652803084106125e-08
11.686632619152833,1.3770739161449444e-08
11.76639962003174,1.3781899966797167e-08
11.846933611303712,1.3782843430547019e-08
11.927467602575684,1.3848505532150806e-08
12.008768584240723,1.4051914451451325e-08
12.090836556298829,1.415515700792324e-08
12.17367151875,1.4196806635933225e-08
12.257273471594239,1.4408092556063573e-08
12.340875424438478,1.4536202898523835e-08
12.425244367675782,1.4547483163390839e-08
12.509613310913087,1.4550117934126477e-08
12.595516234936524,1.4641598612911094e-08
12.681419158959962,1.4859147720142414e-08
12.768089073376466,1.492164636492245e-08
12.855525978186035,1.5020194473147877e-08
12.942962882995607,1.5243880646649402e-08
13.03193376859131,1.5311986339349236e-08
13.120904654187013,1.5313458933274632e-08
13.210642530175782,1.5343271854864985e-08
13.301147396557617,1.554053371592807e-08
13.391652262939454,1.5685599094508555e-08
13.482924119714356,1.5729413870794555e-08
13.575729957275392,1.5963988179960394e-08
13.668535794836426,1.607494564534936e-08
13.761341632397462,1.6079157592600693e-08
13.85568145074463,1.6099802551195618e-08
13.950021269091797,1.6290992182753606e-08
14.045895068225098,1.6451149428632236e-08
14.1417688673584,1.650272663119054e-08
14.238409656884766,1.6748598302589528e-08
14.3358174368042,1.684297642982597e-08
14.433225216723633,1.684480007486657e-08
14.5321669774292,1.6890670975963968e-08
14.631875728527833,1.712844071624868e-08
14.731584479626466,1.721896682909764e-08
14.832060221118166,1.7352282986482648e-08
14.933302953002931,1.7580030339552254e-08
15.035312675280762,1.7610506505722695e-08
15.138089387951661,1.7615385472297293e-08
15.241633091015625,1.77744908970926e-08
15.345943784472658,1.7978854382328777e-08
15.451021468322756,1.803431068860793e-08
15.55686614256592,1.8299183973058737e-08
15.662710816809083,1.837501967364832e-08
15.77008947183838,1.837655865864484e-08
15.877468126867678,1.8492492567799784e-08
15.986380762683106,1.8735375530779617e-08
16.095293398498537,1.878338893169398e-08
16.205740015100098,1.9053923886818755e-08
16.31618663170166,1.91409594724501e-08
16.42740023869629,1.9142765131949697e-08
16.540147826477053,1.9278855281480358e-08
16.652895414257813,1.9509518956717655e-08
16.767176982824708,1.9580200356524636e-08
16.881458551391603,1.9857595130215634e-08
16.996507110351562,1.9907260092290597e-08
17.113089650097656,1.9917767645025458e-08
17.22967218984375,2.0139840004798126e-08
17.347788710375976,2.0281197697406617e-08
17.465905230908206,2.0460071452205558e-08
17.585555732226563,2.0665802726733114e-08
17.70597322393799,2.067276091066558e-08
17.82715770604248,2.075909306180422e-08
17.948342188146974,2.103115612178342e-08
18.071060651037598,2.1101586834234888e-08
18.19454610432129,2.1394919905869932e-08
18.31879854799805,2.1438541060035462e-08
18.444584972460937,2.1466896042585683e-08
18.57037139692383,2.1748791420358984e-08
18.69769180217285,2.182811609386017e-08
18.825012207421878,2.2120357820630418e-08
18.953866593457033,2.2204367172454584e-08
19.083487969885255,2.2219489903829275e-08
19.213876336706544,2.2490847975009753e-08
19.345031693920898,2.2588303406108085e-08
19.476954041528323,2.2881104460999275e-08
19.610410369921876,2.2970375360720932e-08
19.744633688708497,2.2990323990222064e-08
19.879623997888185,2.3281162844793783e-08
20.015381297460937,2.336918319430618e-08
20.15190558742676,2.368382646750968e-08
20.289963858178712,2.373578203256028e-08
20.428022128930664,2.379090993618327e-08
20.568381370861818,2.4096349053265616e-08
20.70874061279297,2.4209125056689714e-08
20.849866845117187,2.4491108363774603e-08
20.99252705822754,2.4501371890465433e-08
21.13595426173096,2.4678394688846683e-08
21.280915446020508,2.4875640784805925e-08
21.42587663031006,2.5145139461907503e-08
21.572371795385745,2.5267129613419985e-08
21.719633950854494,2.5299040181996646e-08
21.868430087109378,2.5619271629404077e-08
22.017993213757325,2.5741905707693343e-08
22.16832333079834,2.602675870776554e-08
22.319420438232424,2.603491481754655e-08
22.47205152645264,2.6285016421737872e-08
22.626216595458985,2.6424750974781427e-08
22.780381664465335,2.67619294647353e-08
22.936080714257812,2.6798832464225502e-08
23.093313744836426,2.6960134123417085e-08
23.250546775415042,2.717405947720111e-08
23.409313786779787,2.748734983804221e-08
23.569614778930667,2.7564681003059953e-08
23.73068276147461,2.768193673845704e-08
23.89328472480469,2.7938388126798628e-08
24.055886688134766,2.823661770646184e-08
24.220789622644045,2.8330644782583077e-08
24.386459547546387,2.8451488522389162e-08
24.552896462841797,2.8705031582136834e-08
24.720867358923343,2.9024384180515806e-08
24.889605245397952,2.9096757331396007e-08
25.059877112658693,2.926709639187793e-08
25.230915970312502,2.947805146687124e-08
25.403488808752442,2.9831702269906456e-08
25.57682863758545,2.986280904023072e-08
25.751702447204593,3.013365641086409e-08
25.928110237609864,3.0299747330968954e-08
26.105285018408203,3.062491236770515e-08
26.28322678959961,3.0644277688364e-08
26.463469531970215,3.099312879443128e-08
26.64371227434082,3.1226551806928966e-08
26.826255987890626,3.139422056968067e-08
27.0095666918335,3.152827302402838e-08
27.193644386169435,3.1774923846827274e-08
27.38002305168457,3.214070400989999e-08
27.567168707592774,3.21636238063667e-08
27.755081353894045,3.2507760702296753e-08
27.945294971374512,3.27376418954784e-08
28.13627557924805,3.29253385573379e-08
28.328023177514652,3.3085131651522066e-08
28.52207174696045,3.33237453799718e-08
28.71688730679932,3.368615869417679e-08
28.91323684742432,3.371758121066539e-08
29.11112036883545,3.406520130637043e-08
29.30977088063965,3.4398955882221526e-08
29.50995537322998,3.4457532346799786e-08
29.71167384660645,3.479610882399043e-08
29.914926300769046,3.5052889503163045e-08
30.11894574532471,3.522261150415784e-08
30.325266161059574,3.5475026581827554e-08
30.532353567187503,3.5715270111153704e-08
30.740974954101564,3.598829128976802e-08
30.95113032180176,3.616299572970913e-08
31.162819670288087,3.642436694066908e-08
31.37604299956055,3.675386338417589e-08
31.590033319226077,3.6887660266206325e-08
31.806324610070803,3.716998840718237e-08
32.02338289130859,3.7519483884113864e-08
32.24197515333252,3.764724628407095e-08
32.462868386535646,3.793957283154076e-08
32.684528610131835,3.828556712315627e-08
32.90772281451416,3.844248408508537e-08
33.13245099968262,3.873545766794399e-08
33.35948015603027,3.90514292066574e-08
33.587276302770995,3.927692037352738e-08
33.81660643029785,3.9577421460406634e-08
34.048237529003906,3.981742318412592e-08
34.28063561810303,4.013640430336781e-08
34.51456768798828,4.046261383374469e-08
34.750800729052735,4.0584840683858566e-08
34.98856775090332,4.095613663488375e-08
35.227101763146976,4.1325940008049086e-08
35.467936746569826,4.138795437548424e-08
35.71030571077881,4.173712189384701e-08
35.95497564616699,4.211496413771123e-08
36.20041257194824,4.232825933142887e-08
36.44815046890869,4.26806495922876e-08
36.69665535626221,4.2881187042251084e-08
36.94746121479493,4.325243569796473e-08
37.20056804450684,4.363124916104332e-08
37.454441864611816,4.3723268517883276e-08
37.710616655896,4.409061875207277e-08
37.96832542796631,4.441243115073907e-08
38.22756818082276,4.4762841669824755e-08
38.489111904858405,4.5144253044382106e-08
38.75218960968018,4.523426823464024e-08
39.01680129528809,4.561508941700011e-08
39.283713952075196,4.594270292979411e-08
39.55216058964844,4.630772969853798e-08
39.822141208007814,4.669509317695e-08
40.094422797546386,4.6834792425042697e-08
40.36823836787109,4.725588612028509e-08
40.644354909375004,4.747609953006629e-08
40.92200543166504,4.785006067181622e-08
41.20195692513428,4.824017038690938e-08
41.48344239938965,4.8567023844063056e-08
41.767228844824224,4.897865736677959e-08
42.052549271044924,4.911966423031659e-08
42.34017066844483,4.957804106389121e-08
42.629326046630865,4.9779573491746684e-08
42.9207823959961,5.0172188526088975e-08
43.21377272614746,5.05377417604838e-08
43.50906402747803,5.091185700057273e-08
43.80665629998779,5.130229822693407e-08
44.105782553283696,5.163646735840319e-08
44.407209777758794,5.2056546979994e-08
44.71093797341309,5.2289381576643935e-08
45.016967140246585,5.27773661634152e-08
45.32453028786622,5.294671046804885e-08
45.634394406665045,5.34654223524335e-08
45.94579250625,5.3647771313433645e-08
46.26025856740723,5.415308685633654e-08
46.57625860935059,5.4385793555805985e-08
46.894559622473146,5.4862960172727237e-08
47.215161606774906,5.514074041430944e-08
47.53806456225586,5.560023013098932e-08
47.86250149852295,5.5903095983445395e-08
48.19000639636231,5.635994360194701e-08
48.519045274987796,5.666948075785431e-08
48.85038512479248,5.7139991392340746e-08
49.18479293616944,5.7441341130303066e-08
49.52073472833252,5.794852650333953e-08
49.85897749167481,5.822430324447106e-08
50.20028821658936,5.8785182118724285e-08
50.54313292229004,5.90358574838781e-08
50.88827859916992,5.963446647046413e-08
51.23649223762207,5.989513202649421e-08
51.58623985686035,6.046540690263933e-08
51.9390554376709,6.078714291826729e-08
52.29417198966065,6.12543693041484e-08
52.651589512829595,6.16269715383556e-08
53.01130800717774,6.202192624733478e-08
53.37332747270508,6.240492079358816e-08
53.73841489980469,6.279029209577903e-08
54.1058032980835,6.332059710462672e-08
54.47549266754151,6.364216170250582e-08
54.84748300817871,6.428258129879603e-08
55.22254131038819,6.463916085844705e-08
55.59990058377686,6.508424082612473e-08
55.9803278187378,6.546196494273198e-08
56.363056024877935,6.58547593883969e-08
56.74808520219727,6.645252816156108e-08
57.1354153506958,6.681217525515048e-08
57.526580451159674,6.737960286472364e-08
57.919279532409675,6.775551510460722e-08
58.31504657523194,6.814945152110423e-08
58.71388157962647,6.875601522382073e-08
59.1150175552002,6.915316594515248e-08
59.5192214923462,6.967757613742426e-08
59.925726400671394,7.006713718249485e-08
60.335299270568854,7.048122517644953e-08
60.74794010203858,7.118401374398954e-08
61.1628819046875,7.158057183064293e-08
61.5808916689087,7.1975684634748e-08
62.00196939470215,7.262508478913723e-08
62.426115082067874,7.306966604662849e-08
62.8525617406128,7.350563222997749e-08
63.28207636072999,7.4079884353166e-08
63.71465894241944,7.456061654808091e-08
64.15030948568116,7.503814398604088e-08
64.58826100012207,7.560505978484834e-08
65.03004746652833,7.610701891493817e-08
65.47413490411377,7.656934479600422e-08
65.92205729366455,7.720423328332555e-08
66.37228065439453,7.769117892754903e-08
66.82557197669678,7.810350122987301e-08
67.28269825096436,7.883241879170903e-08
67.74289248680421,7.924105827695722e-08
68.20538769382324,7.969692246384008e-08
68.67171785280762,8.039770464436113e-08
69.14111597336426,8.088708055705768e-08
69.61358205549317,8.147234005338606e-08
70.08911609919434,8.19307199955727e-08
70.56848509486085,8.267445209210542e-08
71.05092205209961,8.30851901125148e-08
71.53642697091065,8.366825981371466e-08
72.02499985129396,8.422634160327576e-08
72.51740768364259,8.495733194320189e-08
73.01288347756348,8.538085568487364e-08
73.51219422344971,8.599971261589015e-08
74.0145729309082,8.652519616748572e-08
74.52078659033204,8.728325008370902e-08
75.03006821132813,8.777681129841097e-08
75.54241779389649,8.841889022739185e-08
76.05860232843018,8.888642281155751e-08
76.5786218149292,8.958696163216567e-08
77.10170926300049,9.03214120793203e-08
77.62939865343019,9.07955735565874e-08
78.15938901503907,9.147979349632207e-08
78.69398131900635,9.198352164869834e-08
79.2316415845459,9.264832963859377e-08
79.77313680205079,9.341139352718419e-08
80.318466971521,9.404728565210245e-08
80.86763209295655,9.457018661323566e-08
81.41986517596436,9.529754032117896e-08
81.97670020133057,9.583753887049816e-08
82.53660318826905,9.648080262474831e-08
83.10110811756593,9.72420244386697e-08
83.66868100843506,9.799519938831841e-08
84.24085584166261,9.863063543544372e-08
84.81609863646241,9.919371898175444e-08
85.39594337362061,9.99132327701685e-08
85.97962306274415,1.0062536138458396e-07
86.56713770383301,1.0122155986458765e-07
87.15925428728028,1.0186661639980187e-07
87.75443883229981,1.0260298685896989e-07
88.35422531967774,1.0336819280328986e-07
88.95861374941407,1.041334316100798e-07
89.56607014072266,1.0489152593825945e-07
90.17889546478273,1.056217020438785e-07
90.79478875041505,1.06313576052552e-07
91.41528397840577,1.0698805204789158e-07
92.04038114875489,1.07673770116579e-07
92.66931327106934,1.0838422207889394e-07
93.3028473357422,1.0912104484111173e-07
93.94021635238038,1.0987410765868379e-07
94.58218731137696,1.106359478643546e-07
95.22876021273194,1.1140056184012735e-07
95.87993505644532,1.1216616080182486e-07
96.53494485212403,1.1293188366391599e-07
97.19455659016114,1.1369795446851029e-07
97.85877027055665,1.1446571746826524e-07
98.52758589331056,1.1523683554857096e-07
99.20100345842286,1.1602116611816148e-07
99.87902296589355,1.1682779298546381e-07
100.56164441572267,1.1766393345942715e-07
101.24963479830323,1.1852397338673276e-07
101.94146013284913,1.1937639499413787e-07
102.63788740975342,1.2019521272758706e-07
103.33968361940919,1.2097756422153566e-07
104.04608177142335,1.217450654317493e-07
104.75708186579591,1.2251067149884574e-07
105.47268390252687,1.232965508233563e-07
106.19365487200929,1.2417812921317057e-07
106.9192277838501,1.2512550537329918e-07
107.65016962844238,1.259479581844252e-07
108.38571341539307,1.2678111550106226e-07
109.12662613509522,1.277716471896837e-07
109.87290778754884,1.2863329893232472e-07
110.62379138236085,1.2940188149543592e-07
111.38004390992432,1.3020733996870394e-07
112.14089837984619,1.312219007841979e-07
112.90712178251954,1.3207533202438024e-07
113.67948110833741,1.3306199659964145e-07
114.45644237651368,1.339944318821989e-07
115.23800558704835,1.3476319385663273e-07
116.02570472072755,1.3570682880218821e-07
116.81877278715821,1.366679745592854e-07
117.61720978634034,1.376854212769579e-07
118.42101571827394,1.385903335747695e-07
119.23095757335206,1.3939323499260253e-07
120.04550137078859,1.4048793627021072e-07
120.86618109136964,1.4145122008625055e-07
121.69222974470216,1.4241931203691954e-07
122.52364733078615,1.432542461473731e-07
123.36120084001466,1.4432525469433873e-07
124.20412328199464,1.4543248922950406e-07
125.05318164711915,1.4624930279637144e-07
125.90760894499513,1.4735000969036987e-07
126.76817216601563,1.483779193299903e-07
127.63487131018067,1.4931129696607903e-07
128.50693938709716,1.5037920045371824e-07
129.38514338715822,1.5143927978693206e-07
130.26948331036377,1.5237472598228025e-07
131.15995915671388,1.534983486759585e-07
132.0565709262085,1.5462124994960305e-07
132.95931861884767,1.5545854771541487e-07
133.86820223463135,1.5658782430823703e-07
134.78245478316651,1.5773462303683043e-07
135.70437723563234,1.5879943678615964e-07
136.6316686208496,1.5997179252443628e-07
137.56509592921142,1.6084808782811257e-07
138.50542615111084,1.6204327720989404e-07
139.4518922961548,1.630946739676759e-07
140.40526135473633,1.6423987709012515e-07
141.36476633646242,1.6539064862488762e-07
142.3311742317261,1.6653013989478305e-07
143.30371805013428,1.676879497712595e-07
144.2831647820801,1.6882687571785368e-07
145.26951442756348,1.699844901958599e-07
146.2619999961914,1.7112455078584353e-07
147.26215546875002,1.722818794935871e-07
148.26844686445313,1.7343452796388204e-07
149.28164117369386,1.7458143682615863e-07
150.3017383964722,1.7587161095860901e-07
151.32950552318115,1.769685915149633e-07
152.3634085730347,1.7838156759075236e-07
153.40498152681886,1.7952563829024934e-07
154.45345739414063,1.807048021109063e-07
155.508836175,1.819245040087303e-07
156.57188485979006,1.831103142639423e-07
157.6418364581177,1.8452935302135667e-07
158.719457960376,1.856753788157742e-07
159.8039823761719,1.868661697335828e-07
160.89617669589845,1.883522645830508e-07
161.99604091955567,1.8950571685159812e-07
163.10357504714358,1.9074051483555087e-07
164.21801208826906,1.9219076405770493e-07
165.34088602371827,1.9345004347157995e-07
166.47066287270508,1.9480597318603862e-07
167.60810962562257,1.9602364516020974e-07
168.75399327286377,1.9754468924650972e-07
169.90754682403565,1.9877522732176845e-07
171.0687702791382,2.001946553218172e-07
172.2376636381714,2.014157871811731e-07
173.41499389152833,2.0291103866940703e-07
174.59999404881592,2.0440128862293505e-07
175.79343110042726,2.0565731465228128e-07
176.99530504636232,2.0711011449060256e-07
178.20484889622804,2.0847549416357615e-07
179.4228296404175,2.0982270177882137e-07
180.6492472789307,2.1133165958156478e-07
181.88333482137452,2.128624813629047e-07
183.12662624853516,2.143732696940439e-07
184.37835457001955,2.1581482501653647e-07
185.63851978582764,2.1721499494304123e-07
186.90712189595948,2.1864918729590684e-07
188.18492789080813,2.2013948720927098e-07
189.47117077998047,2.216607835372325e-07
190.76585056347656,2.2319123761417847e-07
192.06973423168947,2.2472261539298356e-07
193.3820547942261,2.2625397873894713e-07
194.70434623187256,2.2778645163736018e-07
196.03507456384278,2.293264165127993e-07
197.3750067805298,2.3089643345091107e-07
198.72337589154054,2.325204232212345e-07
200.08171587766114,2.3418710178415939e-07
201.44925974849855,2.3581361108452977e-07
202.82600750405274,2.3736648691388717e-07
204.2127261347168,2.3889850173611384e-07
205.60788165970462,2.404609321065765e-07
207.01377505019533,2.422092203948853e-07
208.42810533500977,2.4386726012499034e-07
209.85317348532718,2.455522877144853e-07
211.28744552036133,2.473124322490608e-07
212.73092144011233,2.488526080660303e-07
214.18513522536622,2.5055704804945193e-07
215.64931988573,2.522912696463e-07
217.12270843081055,2.5414983261557067e-07
218.60683484139406,2.557437523376805e-07
220.10093212708742,2.575194501463962e-07
221.60500028789065,2.59262201996687e-07
223.11980631419678,2.6110336073539966e-07
224.6445832156128,2.6277841123459767e-07
226.18009798253175,2.6460924449642277e-07
227.72635061495362,2.6646311346153436e-07
229.28257412248536,2.6828833812113363e-07
230.84953549552003,2.701983741544598e-07
232.42723473405763,2.718415889138134e-07
234.01567183809817,2.7376466068962633e-07
235.61561379803467,2.756505450279486e-07
237.22552663308107,2.7755650744725853e-07
238.84694432402344,2.794791588943168e-07
240.47986687086183,2.813848237750471e-07
242.12352728320315,2.833084091379754e-07
243.77792556104737,2.852140722423559e-07
245.4438286947876,2.8713704254419054e-07
247.1220036748169,2.891135971017336e-07
248.81091652034914,2.9101230646305603e-07
250.51133422177736,2.9322005626849273e-07
252.22325677910158,2.9514824459765647e-07
253.94745118271487,2.9709055601738485e-07
255.68315044222413,2.9921030545724367e-07
257.4303545576294,3.012316615533472e-07
259.1898305193237,3.0321685538779753e-07
260.96157832730717,3.054406300882276e-07
262.7448309911865,3.0742024662861616e-07
264.540355501355,3.0943208437674017e-07
266.3489188482056,3.116401408245489e-07
268.1689870509522,3.138788455224081e-07
270.00209409038087,3.158700300963197e-07
271.84747297609863,3.181094635416552e-07
273.7051237081055,3.2015595964934306e-07
275.57581327679446,3.2235963317623905e-07
277.45954168216554,3.24655329168587e-07
279.3555419338257,3.2694764498944426e-07
281.26534801256105,3.2920305559037416e-07
283.1874259375855,3.3141898748470673e-07
285.1233096896851,3.336421395745568e-07
287.07146528807374,3.3589663602150734e-07
289.03419370393067,3.3819230403634706e-07
291.0091939660767,3.4052237639273934e-07
292.9980000552979,3.4289004119436046e-07
295.00061197159425,3.452713268236603e-07
297.0170297149658,3.476173978738874e-07
299.04725328541264,3.4992209107761306e-07
301.0912826829346,3.522203960836256e-07
303.1491179075318,3.5460217709245616e-07
305.22075895920415,3.571559018717051e-07
307.3069728283447,3.5951744581624725e-07
309.40699252456056,3.6212975993861e-07
311.52158503824467,3.6446890699963693e-07
313.650750369397,3.6692683612456565e-07
315.7944885180176,3.694486123657625e-07
317.9527994841065,3.7211660061928996e-07
320.12645025805665,3.7445019969602556e-07
322.31390685908207,3.770947987526704e-07
324.51670326796875,3.797798894793455e-07
326.7348394847168,3.822301199045485e-07
328.9683155093262,3.8494066683305975e-07
331.21636435140385,3.874453177306061e-07
333.4805199917359,3.9014097263116375e-07
335.75924844953613,3.928004093150517e-07
338.05408370559087,3.9549179831173503e-07
340.36502575989994,3.981626167344683e-07
342.6913076220703,4.009668607821386e-07
345.0329292921021,4.0360968215679206e-07
347.39142475078125,4.065685945296782e-07
349.76602700771485,4.092537227817414e-07
352.1559690725098,4.1194783780912766e-07
354.56355191634526,4.149659987729208e-07
356.986474568042,4.176773257410068e-07
359.42627100838627,4.204467802012771e-07
361.88294123737796,4.234286081517994e-07
364.3564852550171,4.2641268274064143e-07
366.84690306130375,4.291797986364934e-07
369.35419465623784,4.321948634227088e-07
371.87836003981937,4.350349388868953e-07
374.4201662024414,4.379845129892557e-07
376.97884615371095,4.4103760231777147e-07
379.5559338744141,4.441008539210435e-07
382.14989538376466,4.4716387060206387e-07
384.76149767215577,4.5022645385375037e-07
387.3915077299805,4.5328990218775493e-07
390.03915856684574,4.563531080500214e-07
392.7044501827515,4.59415718613085e-07
395.3889165584839,4.6251217529979877e-07
398.09102371325685,4.6576128437682956e-07
400.81230562785646,4.6897684597900835e-07
403.5512283214966,4.7217263658665894e-07
406.3093257749634,4.754881764806388e-07
409.08659798825687,4.785597900282167e-07
411.8822779709839,4.819517340546994e-07
414.6978997039307,4.85250906440232e-07
417.5319292063111,4.885104964247517e-07
420.3859004589112,4.918991351084761e-07
423.2590464713379,4.953344162952114e-07
426.1513672435913,4.985037426225546e-07
429.06439675645754,5.020108129851967e-07
431.99660102915044,5.05359974294586e-07
434.9495140424561,5.08891079779281e-07
437.9223688059815,5.122758078290768e-07
440.9151653197266,5.159830210699988e-07
443.9286705740845,5.194301318577549e-07
446.9628845690552,5.229653371576245e-07
450.0178073046387,5.265453166846775e-07
453.093438780835,5.30156216687377e-07
456.18977899764405,5.336852100922441e-07
459.3083619358521,5.375038328795611e-07
462.4476536146729,5.410826842024925e-07
465.6076540341065,5.447786560361978e-07
468.789897174939,5.485126814999304e-07
471.99438303717045,5.521644293307809e-07
475.22034463040774,5.559177184191503e-07
478.46854894504395,5.597285672339218e-07
481.7382289906861,5.635554385012057e-07
485.03091874812014,5.673972453170116e-07
488.34585122695313,5.71288912271319e-07
491.68379341757816,5.752872423655453e-07
495.0439783296021,5.792362407853146e-07
498.42793994381105,5.83165916960906e-07
501.834144279419,5.872720295174243e-07
505.26412531721195,5.91114737608674e-07
508.7171160667969,5.952404202101575e-07
512.19465050896,5.993109218395697e-07
515.6951946629151,6.033647273358348e-07
519.2195155190552,6.07544829299443e-07
522.7683800677735,6.117689396614578e-07
526.3410213186768,6.15796494039383e-07
529.9389732525512,6.201627288109579e-07
533.5607018886109,6.242779591485918e-07
537.2077412076417,6.286298190320281e-07
540.8793242192505,6.328350494609474e-07
544.5754509234375,6.370714683722786e-07
548.2976553009888,6.416356535624804e-07
552.0451703615113,6.458709382745095e-07
555.8179961050049,6.503306783194728e-07
559.6168995218628,6.546767981508033e-07
563.441880612085,6.592613340916762e-07
567.2929393756714,6.63850427257779e-07
571.1700758126221,6.68406169901806e-07
575.0740569133301,6.729620468822813e-07
579.0041156874024,6.775635045527169e-07
582.961786115625,6.82203417752306e-07
586.9463012076051,6.868251628909537e-07
590.9576609633423,6.914201348864847e-07
594.99663237323,6.960654790533268e-07
599.0632154372681,7.009668924712748e-07
603.1574101554565,7.057423169524267e-07
607.2799835181885,7.105630687716588e-07
611.430935525464,7.153847478454493e-07
615.6094991868897,7.203440200826852e-07
619.817208483252,7.251199921236409e-07
624.0532964241578,7.301345794473525e-07
628.31853,7.350707833408755e-07


==> figures/energy_spread_theta025.csv <==
tau,spread
0.003067961572265625,5.1903944325657554e-05
0.0015339807861328126,1.3017673601918333e-05
0.0007669903930664063,3.243171197958976e-06
0.00038349519653320315,8.300523283027463e-07


==> figures/energy_spread_theta05.csv <==
tau,spread
0.003067961572265625,3.2001277905465074e-08
0.0015339807861328126,5.8290177497046e-08
0.0007669903930664063,6.6081289053726804e-09
0.00038349519653320315,7.870431632621001e-09


==> figures/errors_space_relative_H1_ex41.csv <==
H,p1,p2,p3
0.25,0.38123481788160984,0.058880582896390345,0.0059964423991920495
0.125,0.1948396952499463,0.015073942368919414,0.0007460994869940446
0.0625,0.09798363109128194,0.0037928527135581863,9.278003124071756e-05
0.03125,0.04906341813385646,0.0009498047286094272,1.156237608915993e-05
0.015625,0.024540694709450615,0.00023755273728071684,1.4452171548222345e-06


==> figures/errors_space_relative_H1_ex43.csv <==
H,p1,p2,p3
0.25,0.9098893756643314,0.4253124077472388,0.14570759883718157
0.125,0.5496218848621891,0.12689568394956133,0.019943763388497432
0.0625,0.2893739760039142,0.033532801105806344,0.002504315639803161
0.03125,0.14660985612148592,0.008509333936387455,0.0003122242815814585
0.015625,0.07354866420614746,0.002135513061251595,3.896186017492781e-05


==> figures/errors_space_relative_L2_ex41.csv <==
H,p1,p2,p3
0.25,0.12884399165864022,0.008346797616762899,0.0006716016913044855
0.125,0.03455775879916809,0.0010852607338716902,3.9995199406943085e-05
0.0625,0.008800208517561487,0.00013712136117271042,2.4330649441824775e-06
0.03125,0.0022101496564594673,1.7187066494174546e-05,1.7051642250501937e-07
0.015625,0.0005531203438316967,2.1499175885027613e-06,8.158297808184403e-08


==> figures/errors_space_relative_L2_ex41_g0.csv <==
H,p1,p2,p3
0.25,0.1288436001073308,0.008346794900216548,0.0006716021980787796
0.125,0.0345576923528444,0.001085258444789171,3.999485167488593e-05
0.0625,0.008800194466307452,0.00013711956399272172,2.4333319945511926e-06
0.03125,0.0022101361328189383,1.7186590499417915e-05,1.736721379928482e-07
0.015625,0.0005531128626893061,2.150223801211757e-06,8.761401496217075e-08


==> figures/errors_space_relative_L2_ex43.csv <==
H,p1,p2,p3
0.25,0.7812973264298054,0.1923680730414758,0.047993225457483316
0.125,0.28002963683686516,0.026547385038949874,0.0034035709490844775
0.0625,0.07867345819205623,0.0035787652400852184,0.00020247484204463856
0.03125,0.02030547790930579,0.0004597985665970529,1.2257746475017514e-05
0.015625,0.005136129183624568,5.7914855607955425e-05,7.602096855764765e-07


==> figures/errors_time_relative_L2_ex41.csv <==
tau,error
0.0030679615757712823,5.1643229050252935e-06
0.0015339807878856412,1.293631768827319e-06
0.0007669903939428206,3.2472614388555607e-07
0.0003834951969714103,8.158297808184403e-08


==> figures/errors_time_relative_L2_ex41_g0.csv <==
tau,error
0.0030679615757712823,5.564290181271789e-06
0.0015339807878856412,1.3942387680360459e-06
0.0007669903939428206,3.488485744228514e-07
0.0003834951969714103,8.761401496217075e-08

